Crewed Missions to Mars: Modeling the Impact of Astrophysical Charged Particles on Astronauts and Their Health

The impact of exposure to astrophysical ionizing radiation on astronaut health is one of the main concerns in planning crewed missions to Mars. Astronauts will be exposed to energetic charged particles from Galactic and Solar origin for a prolonged period with little protection from a thin spacecraft shield in transit and from the rarefied Martian atmosphere when on the surface. Adverse impacts on astronaut health include, for example, Acute Radiation Syndrome, damage to the nervous system, and increased cancer risk. We rely on medical studies to assess the impact of enhanced radiation dose levels on various physiological systems and the overall health of astronauts. Using a combination of radiation measurements and numerical modeling with the GEANT4 package, we calculate the distribution of radiation dose in various human body organs for various expected scenarios simulated with a model human phantom. We suggest mitigation strategies, such as improved ways of shielding and dietary supplements, and make recommendations for the safety of astronauts in future crewed missions to Mars.

==> 5g_cruise.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,m_hy_min,m_hy_max,f_h_min,f_h_max,f_he_min,f_he_max,f_hy_min,f_hy_max
Brain,2.21E+02,1.59E+02,1.69E+02,1.31E+02,3.30E+02,2.37E+02,2.05E+02,1.48E+02,1.57E+02,1.22E+02,3.06E+02,2.21E+02
Head,1.22E+02,8.80E+01,1.20E+02,9.05E+01,1.82E+02,1.31E+02,1.17E+02,8.33E+01,1.14E+02,8.60E+01,1.74E+02,1.24E+02
Heart,1.48E+02,1.08E+02,1.26E+02,9.99E+01,2.21E+02,1.61E+02,1.29E+02,9.45E+01,1.09E+02,8.66E+01,1.92E+02,1.41E+02
LeftAdrenal,1.69E+02,1.22E+02,1.38E+02,1.08E+02,2.52E+02,1.82E+02,2.09E+02,1.52E+02,1.51E+02,1.18E+02,3.11E+02,2.27E+02
LeftArmBone,2.43E+02,1.73E+02,1.80E+02,1.38E+02,3.62E+02,2.58E+02,2.39E+02,1.71E+02,1.77E+02,1.35E+02,3.57E+02,2.54E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.13E+02,2.23E+02,2.86E+02,2.14E+02,4.67E+02,3.33E+02
LeftClavicle,2.16E+02,1.55E+02,1.58E+02,1.23E+02,3.22E+02,2.31E+02,2.05E+02,1.48E+02,1.61E+02,1.26E+02,3.06E+02,2.21E+02
LeftKidney,1.78E+02,1.29E+02,1.31E+02,1.03E+02,2.65E+02,1.92E+02,1.75E+02,1.27E+02,1.28E+02,1.00E+02,2.61E+02,1.89E+02
LeftLeg,2.16E+02,1.54E+02,1.85E+02,1.41E+02,3.22E+02,2.30E+02,2.14E+02,1.53E+02,1.85E+02,1.41E+02,3.19E+02,2.29E+02
LeftLegBone,1.57E+02,1.14E+02,1.32E+02,1.03E+02,2.34E+02,1.71E+02,1.54E+02,1.12E+02,1.28E+02,1.00E+02,2.30E+02,1.67E+02
LeftLung,1.79E+02,1.30E+02,1.41E+02,1.10E+02,2.67E+02,1.93E+02,1.76E+02,1.28E+02,1.41E+02,1.10E+02,2.62E+02,1.90E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.89E+02,1.40E+02,1.71E+02,1.36E+02,2.82E+02,2.08E+02
LeftScapula,2.27E+02,1.63E+02,1.68E+02,1.28E+02,3.38E+02,2.42E+02,2.57E+02,1.84E+02,1.89E+02,1.45E+02,3.84E+02,2.74E+02
LeftTeste,2.38E+02,1.71E+02,1.55E+02,1.20E+02,3.54E+02,2.54E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,1.24E+02,9.05E+01,1.04E+02,8.26E+01,1.84E+02,1.35E+02,1.50E+02,1.10E+02,1.24E+02,9.85E+01,2.24E+02,1.64E+02
MaleGenitalia,2.07E+02,1.49E+02,2.05E+02,1.54E+02,3.08E+02,2.22E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.40E+02,1.02E+02,1.10E+02,8.73E+01,2.08E+02,1.52E+02,1.38E+02,1.00E+02,1.10E+02,8.66E+01,2.05E+02,1.50E+02
Pancreas,1.05E+02,7.74E+01,8.86E+01,7.07E+01,1.57E+02,1.15E+02,1.22E+02,9.00E+01,1.08E+02,8.60E+01,1.82E+02,1.34E+02
Pelvis,1.44E+02,1.05E+02,1.12E+02,8.93E+01,2.15E+02,1.57E+02,1.41E+02,1.03E+02,1.10E+02,8.66E+01,2.11E+02,1.54E+02
RibCage,2.43E+02,1.74E+02,1.87E+02,1.43E+02,3.62E+02,2.59E+02,2.32E+02,1.67E+02,1.79E+02,1.36E+02,3.46E+02,2.48E+02
RightAdrenal,1.93E+02,1.39E+02,1.30E+02,1.02E+02,2.87E+02,2.07E+02,1.87E+02,1.36E+02,1.37E+02,1.08E+02,2.79E+02,2.03E+02
RightArmBone,2.50E+02,1.79E+02,1.85E+02,1.41E+02,3.73E+02,2.67E+02,2.39E+02,1.72E+02,1.79E+02,1.37E+02,3.57E+02,2.56E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.37E+02,2.39E+02,3.02E+02,2.27E+02,5.02E+02,3.57E+02
RightClavicle,1.94E+02,1.40E+02,1.43E+02,1.12E+02,2.90E+02,2.09E+02,2.20E+02,1.57E+02,1.59E+02,1.24E+02,3.27E+02,2.34E+02
RightKidney,1.71E+02,1.24E+02,1.25E+02,9.85E+01,2.55E+02,1.85E+02,1.63E+02,1.18E+02,1.18E+02,9.25E+01,2.43E+02,1.76E+02
RightLeg,2.14E+02,1.53E+02,1.85E+02,1.41E+02,3.19E+02,2.29E+02,2.21E+02,1.58E+02,1.91E+02,1.45E+02,3.30E+02,2.35E+02
RightLegBone,1.50E+02,1.09E+02,1.24E+02,9.72E+01,2.24E+02,1.63E+02,1.59E+02,1.15E+02,1.31E+02,1.02E+02,2.37E+02,1.71E+02
RightLung,1.75E+02,1.27E+02,1.38E+02,1.08E+02,2.61E+02,1.89E+02,1.76E+02,1.27E+02,1.41E+02,1.11E+02,2.62E+02,1.89E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.15E+02,8.41E+01,9.00E+01,7.15E+01,1.71E+02,1.25E+02
RightScapula,2.34E+02,1.68E+02,1.75E+02,1.34E+02,3.49E+02,2.50E+02,2.38E+02,1.69E+02,1.75E+02,1.33E+02,3.54E+02,2.52E+02
RightTeste,1.79E+02,1.29E+02,1.23E+02,9.59E+01,2.66E+02,1.92E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,2.38E+02,1.71E+02,1.98E+02,1.51E+02,3.54E+02,2.54E+02,2.32E+02,1.66E+02,1.93E+02,1.47E+02,3.46E+02,2.47E+02
SmallIntestine,1.21E+02,8.86E+01,1.00E+02,7.99E+01,1.80E+02,1.32E+02,1.29E+02,9.45E+01,1.06E+02,8.46E+01,1.92E+02,1.41E+02
Spleen,1.51E+02,1.10E+02,1.21E+02,9.52E+01,2.26E+02,1.64E+02,1.43E+02,1.04E+02,1.18E+02,9.32E+01,2.13E+02,1.55E+02
Stomach,1.45E+02,1.06E+02,1.14E+02,9.00E+01,2.16E+02,1.58E+02,1.47E+02,1.07E+02,1.14E+02,9.05E+01,2.19E+02,1.60E+02
Thymus,1.41E+02,1.02E+02,1.12E+02,8.80E+01,2.10E+02,1.53E+02,1.39E+02,1.00E+02,1.10E+02,8.73E+01,2.07E+02,1.50E+02
Thyroid,1.57E+02,1.14E+02,1.28E+02,1.01E+02,2.34E+02,1.71E+02,1.45E+02,1.05E+02,1.09E+02,8.60E+01,2.16E+02,1.57E+02
Trunk,1.47E+02,1.06E+02,1.28E+02,9.79E+01,2.19E+02,1.58E+02,1.47E+02,1.06E+02,1.27E+02,9.72E+01,2.19E+02,1.58E+02
UpperLargeIntestine,1.24E+02,9.13E+01,1.04E+02,8.26E+01,1.85E+02,1.36E+02,1.33E+02,9.72E+01,1.11E+02,8.86E+01,1.98E+02,1.45E+02
UpperSpine,1.78E+02,1.29E+02,1.37E+02,1.08E+02,2.65E+02,1.92E+02,1.57E+02,1.14E+02,1.25E+02,9.79E+01,2.34E+02,1.71E+02
UrinaryBladder,1.45E+02,1.06E+02,1.13E+02,8.93E+01,2.17E+02,1.59E+02,1.57E+02,1.14E+02,1.21E+02,9.59E+01,2.34E+02,1.71E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.24E+02,9.13E+01,1.00E+02,8.06E+01,1.85E+02,1.36E+02

==> cruise5gal_1.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.34E+02,2.40E+02,2.55E+02,1.98E+02,3.11E+02,2.24E+02,2.37E+02,1.85E+02
Head,1.85E+02,1.33E+02,1.81E+02,1.37E+02,1.77E+02,1.26E+02,1.73E+02,1.30E+02
Heart,2.24E+02,1.64E+02,1.91E+02,1.51E+02,1.95E+02,1.43E+02,1.65E+02,1.31E+02
LeftAdrenal,2.56E+02,1.85E+02,2.09E+02,1.64E+02,3.17E+02,2.30E+02,2.28E+02,1.79E+02
LeftArmBone,3.67E+02,2.62E+02,2.73E+02,2.08E+02,3.61E+02,2.58E+02,2.67E+02,2.04E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.73E+02,3.37E+02,4.33E+02,3.24E+02
LeftClavicle,3.27E+02,2.35E+02,2.39E+02,1.86E+02,3.11E+02,2.24E+02,2.44E+02,1.90E+02
LeftKidney,2.69E+02,1.95E+02,1.98E+02,1.56E+02,2.65E+02,1.92E+02,1.94E+02,1.52E+02
LeftLeg,3.26E+02,2.33E+02,2.81E+02,2.14E+02,3.25E+02,2.32E+02,2.81E+02,2.13E+02
LeftLegBone,2.38E+02,1.73E+02,1.99E+02,1.56E+02,2.33E+02,1.70E+02,1.93E+02,1.52E+02
LeftLung,2.71E+02,1.96E+02,2.13E+02,1.67E+02,2.66E+02,1.93E+02,2.13E+02,1.67E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.85E+02,2.11E+02,2.58E+02,2.06E+02
LeftScapula,3.43E+02,2.46E+02,2.54E+02,1.94E+02,3.89E+02,2.78E+02,2.86E+02,2.19E+02
LeftTeste,3.60E+02,2.58E+02,2.35E+02,1.81E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,1.87E+02,1.37E+02,1.57E+02,1.25E+02,2.27E+02,1.66E+02,1.88E+02,1.49E+02
MaleGenitalia,3.14E+02,2.25E+02,3.11E+02,2.33E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,2.11E+02,1.54E+02,1.67E+02,1.32E+02,2.08E+02,1.52E+02,1.66E+02,1.31E+02
Pancreas,1.59E+02,1.17E+02,1.34E+02,1.07E+02,1.85E+02,1.36E+02,1.63E+02,1.30E+02
Pelvis,2.18E+02,1.59E+02,1.70E+02,1.35E+02,2.14E+02,1.56E+02,1.66E+02,1.31E+02
RibCage,3.68E+02,2.63E+02,2.83E+02,2.16E+02,3.52E+02,2.52E+02,2.70E+02,2.06E+02
RightAdrenal,2.90E+02,2.10E+02,1.97E+02,1.55E+02,2.84E+02,2.06E+02,2.07E+02,1.63E+02
RightArmBone,3.78E+02,2.71E+02,2.80E+02,2.14E+02,3.63E+02,2.60E+02,2.70E+02,2.07E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.09E+02,3.62E+02,4.58E+02,3.42E+02
RightClavicle,2.94E+02,2.12E+02,2.17E+02,1.70E+02,3.31E+02,2.38E+02,2.40E+02,1.87E+02
RightKidney,2.59E+02,1.88E+02,1.89E+02,1.49E+02,2.47E+02,1.79E+02,1.79E+02,1.40E+02
RightLeg,3.24E+02,2.32E+02,2.80E+02,2.13E+02,3.34E+02,2.39E+02,2.88E+02,2.19E+02
RightLegBone,2.27E+02,1.65E+02,1.87E+02,1.47E+02,2.40E+02,1.74E+02,1.98E+02,1.55E+02
RightLung,2.65E+02,1.92E+02,2.08E+02,1.63E+02,2.66E+02,1.92E+02,2.14E+02,1.68E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.74E+02,1.27E+02,1.36E+02,1.08E+02
RightScapula,3.55E+02,2.54E+02,2.65E+02,2.02E+02,3.59E+02,2.56E+02,2.64E+02,2.01E+02
RightTeste,2.70E+02,1.95E+02,1.86E+02,1.45E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,3.60E+02,2.58E+02,3.00E+02,2.29E+02,3.50E+02,2.51E+02,2.91E+02,2.22E+02
SmallIntestine,1.83E+02,1.34E+02,1.52E+02,1.21E+02,1.95E+02,1.43E+02,1.61E+02,1.28E+02
Spleen,2.29E+02,1.67E+02,1.83E+02,1.44E+02,2.16E+02,1.57E+02,1.78E+02,1.41E+02
Stomach,2.19E+02,1.60E+02,1.72E+02,1.36E+02,2.22E+02,1.62E+02,1.73E+02,1.37E+02
Thymus,2.13E+02,1.55E+02,1.69E+02,1.33E+02,2.10E+02,1.52E+02,1.67E+02,1.32E+02
Thyroid,2.37E+02,1.73E+02,1.93E+02,1.53E+02,2.19E+02,1.59E+02,1.65E+02,1.30E+02
Trunk,2.22E+02,1.60E+02,1.93E+02,1.48E+02,2.22E+02,1.60E+02,1.92E+02,1.47E+02
UpperLargeIntestine,1.88E+02,1.38E+02,1.57E+02,1.25E+02,2.01E+02,1.47E+02,1.68E+02,1.34E+02
UpperSpine,2.69E+02,1.95E+02,2.07E+02,1.63E+02,2.38E+02,1.73E+02,1.89E+02,1.48E+02
UrinaryBladder,2.20E+02,1.61E+02,1.71E+02,1.35E+02,2.38E+02,1.73E+02,1.83E+02,1.45E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.88E+02,1.38E+02,1.52E+02,1.22E+02
Overall Dose (GyYear),2.54E-01,1.83E-01,2.17E-01,1.67E-01,2.55E-01,1.84E-01,2.18E-01,1.67E-01
,,,,,,,,
cruise,,,,,,,,

==> cruise_1.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,m_hy_min,m_hy_max,f_h_min,f_h_max,f_he_min,f_he_max,f_hy_min,f_hy_max
Brain,2.46E+02,1.76E+02,1.87E+02,1.45E+02,3.67E+02,2.63E+02,2.28E+02,1.65E+02,1.74E+02,1.36E+02,3.40E+02,2.45E+02
Head,1.36E+02,9.78E+01,1.33E+02,1.01E+02,2.03E+02,1.46E+02,1.30E+02,9.26E+01,1.27E+02,9.56E+01,1.94E+02,1.38E+02
Heart,1.65E+02,1.20E+02,1.40E+02,1.11E+02,2.45E+02,1.79E+02,1.43E+02,1.05E+02,1.21E+02,9.62E+01,2.13E+02,1.56E+02
LeftAdrenal,1.88E+02,1.36E+02,1.54E+02,1.20E+02,2.80E+02,2.03E+02,2.32E+02,1.69E+02,1.68E+02,1.32E+02,3.46E+02,2.52E+02
LeftArmBone,2.70E+02,1.92E+02,2.00E+02,1.53E+02,4.02E+02,2.87E+02,2.66E+02,1.90E+02,1.96E+02,1.50E+02,3.96E+02,2.83E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.48E+02,2.48E+02,3.18E+02,2.38E+02,5.19E+02,3.70E+02
LeftClavicle,2.40E+02,1.73E+02,1.76E+02,1.37E+02,3.58E+02,2.57E+02,2.28E+02,1.65E+02,1.79E+02,1.40E+02,3.40E+02,2.45E+02
LeftKidney,1.98E+02,1.43E+02,1.45E+02,1.15E+02,2.94E+02,2.13E+02,1.95E+02,1.41E+02,1.43E+02,1.12E+02,2.90E+02,2.10E+02
LeftLeg,2.40E+02,1.71E+02,2.06E+02,1.57E+02,3.58E+02,2.55E+02,2.38E+02,1.70E+02,2.06E+02,1.56E+02,3.55E+02,2.54E+02
LeftLegBone,1.75E+02,1.27E+02,1.46E+02,1.15E+02,2.60E+02,1.90E+02,1.71E+02,1.25E+02,1.42E+02,1.12E+02,2.55E+02,1.86E+02
LeftLung,1.99E+02,1.44E+02,1.56E+02,1.23E+02,2.97E+02,2.15E+02,1.95E+02,1.42E+02,1.56E+02,1.23E+02,2.91E+02,2.11E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.10E+02,1.55E+02,1.90E+02,1.51E+02,3.13E+02,2.31E+02
LeftScapula,2.52E+02,1.81E+02,1.87E+02,1.43E+02,3.75E+02,2.69E+02,2.86E+02,2.04E+02,2.10E+02,1.61E+02,4.26E+02,3.04E+02
LeftTeste,2.64E+02,1.90E+02,1.73E+02,1.33E+02,3.93E+02,2.83E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,1.37E+02,1.01E+02,1.15E+02,9.18E+01,2.05E+02,1.50E+02,1.67E+02,1.22E+02,1.38E+02,1.09E+02,2.49E+02,1.82E+02
MaleGenitalia,2.30E+02,1.65E+02,2.28E+02,1.71E+02,3.43E+02,2.46E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.55E+02,1.13E+02,1.23E+02,9.70E+01,2.31E+02,1.69E+02,1.53E+02,1.12E+02,1.22E+02,9.62E+01,2.28E+02,1.66E+02
Pancreas,1.17E+02,8.60E+01,9.84E+01,7.86E+01,1.74E+02,1.28E+02,1.36E+02,1.00E+02,1.20E+02,9.56E+01,2.03E+02,1.49E+02
Pelvis,1.60E+02,1.17E+02,1.25E+02,9.92E+01,2.39E+02,1.74E+02,1.57E+02,1.15E+02,1.22E+02,9.62E+01,2.34E+02,1.71E+02
RibCage,2.70E+02,1.93E+02,2.08E+02,1.59E+02,4.02E+02,2.88E+02,2.58E+02,1.85E+02,1.98E+02,1.51E+02,3.84E+02,2.76E+02
RightAdrenal,2.14E+02,1.54E+02,1.45E+02,1.14E+02,3.19E+02,2.30E+02,2.08E+02,1.51E+02,1.52E+02,1.20E+02,3.10E+02,2.26E+02
RightArmBone,2.78E+02,1.99E+02,2.06E+02,1.57E+02,4.14E+02,2.97E+02,2.66E+02,1.91E+02,1.98E+02,1.52E+02,3.96E+02,2.85E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.74E+02,2.66E+02,3.36E+02,2.52E+02,5.57E+02,3.96E+02
RightClavicle,2.16E+02,1.56E+02,1.59E+02,1.25E+02,3.22E+02,2.32E+02,2.44E+02,1.75E+02,1.76E+02,1.37E+02,3.64E+02,2.60E+02
RightKidney,1.90E+02,1.38E+02,1.39E+02,1.09E+02,2.83E+02,2.06E+02,1.81E+02,1.32E+02,1.32E+02,1.03E+02,2.70E+02,1.96E+02
RightLeg,2.38E+02,1.70E+02,2.06E+02,1.56E+02,3.55E+02,2.54E+02,2.46E+02,1.76E+02,2.12E+02,1.61E+02,3.67E+02,2.62E+02
RightLegBone,1.67E+02,1.21E+02,1.37E+02,1.08E+02,2.49E+02,1.81E+02,1.76E+02,1.28E+02,1.45E+02,1.14E+02,2.63E+02,1.90E+02
RightLung,1.95E+02,1.41E+02,1.53E+02,1.20E+02,2.90E+02,2.10E+02,1.95E+02,1.41E+02,1.57E+02,1.23E+02,2.91E+02,2.10E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.28E+02,9.34E+01,1.00E+02,7.94E+01,1.90E+02,1.39E+02
RightScapula,2.60E+02,1.87E+02,1.95E+02,1.48E+02,3.87E+02,2.78E+02,2.64E+02,1.88E+02,1.94E+02,1.48E+02,3.93E+02,2.80E+02
RightTeste,1.98E+02,1.43E+02,1.37E+02,1.07E+02,2.96E+02,2.13E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,2.64E+02,1.90E+02,2.20E+02,1.68E+02,3.93E+02,2.83E+02,2.58E+02,1.84E+02,2.14E+02,1.63E+02,3.84E+02,2.75E+02
SmallIntestine,1.34E+02,9.84E+01,1.12E+02,8.88E+01,2.00E+02,1.47E+02,1.43E+02,1.05E+02,1.18E+02,9.40E+01,2.13E+02,1.56E+02
Spleen,1.68E+02,1.23E+02,1.34E+02,1.06E+02,2.51E+02,1.83E+02,1.59E+02,1.15E+02,1.31E+02,1.04E+02,2.36E+02,1.72E+02
Stomach,1.61E+02,1.18E+02,1.26E+02,1.00E+02,2.40E+02,1.75E+02,1.63E+02,1.19E+02,1.27E+02,1.01E+02,2.43E+02,1.77E+02
Thymus,1.56E+02,1.14E+02,1.24E+02,9.78E+01,2.33E+02,1.70E+02,1.54E+02,1.12E+02,1.23E+02,9.70E+01,2.30E+02,1.66E+02
Thyroid,1.74E+02,1.27E+02,1.42E+02,1.12E+02,2.60E+02,1.90E+02,1.61E+02,1.17E+02,1.21E+02,9.56E+01,2.40E+02,1.74E+02
Trunk,1.63E+02,1.18E+02,1.42E+02,1.09E+02,2.43E+02,1.75E+02,1.63E+02,1.18E+02,1.41E+02,1.08E+02,2.43E+02,1.75E+02
UpperLargeIntestine,1.38E+02,1.01E+02,1.15E+02,9.18E+01,2.06E+02,1.51E+02,1.48E+02,1.08E+02,1.23E+02,9.84E+01,2.20E+02,1.61E+02
UpperSpine,1.98E+02,1.43E+02,1.52E+02,1.20E+02,2.94E+02,2.13E+02,1.75E+02,1.27E+02,1.39E+02,1.09E+02,2.60E+02,1.90E+02
UrinaryBladder,1.62E+02,1.18E+02,1.26E+02,9.92E+01,2.41E+02,1.76E+02,1.75E+02,1.27E+02,1.34E+02,1.07E+02,2.60E+02,1.90E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.38E+02,1.01E+02,1.12E+02,8.96E+01,2.06E+02,1.51E+02

==> cruise_5gal.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.01E+02,2.16E+02,2.30E+02,1.78E+02,2.80E+02,2.02E+02,2.13E+02,1.67E+02
Head,1.67E+02,1.20E+02,1.63E+02,1.23E+02,1.59E+02,1.13E+02,1.56E+02,1.17E+02
Heart,2.02E+02,1.48E+02,1.72E+02,1.36E+02,1.76E+02,1.29E+02,1.49E+02,1.18E+02
LeftAdrenal,2.30E+02,1.67E+02,1.88E+02,1.48E+02,2.85E+02,2.07E+02,2.05E+02,1.61E+02
LeftArmBone,3.30E+02,2.36E+02,2.46E+02,1.87E+02,3.25E+02,2.32E+02,2.40E+02,1.84E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.26E+02,3.03E+02,3.90E+02,2.92E+02
LeftClavicle,2.94E+02,2.12E+02,2.15E+02,1.67E+02,2.80E+02,2.02E+02,2.20E+02,1.71E+02
LeftKidney,2.42E+02,1.76E+02,1.78E+02,1.40E+02,2.39E+02,1.73E+02,1.75E+02,1.37E+02
LeftLeg,2.93E+02,2.10E+02,2.53E+02,1.93E+02,2.93E+02,2.09E+02,2.53E+02,1.92E+02
LeftLegBone,2.14E+02,1.56E+02,1.79E+02,1.40E+02,2.10E+02,1.53E+02,1.74E+02,1.37E+02
LeftLung,2.44E+02,1.76E+02,1.92E+02,1.50E+02,2.39E+02,1.74E+02,1.92E+02,1.50E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.57E+02,1.90E+02,2.32E+02,1.85E+02
LeftScapula,3.09E+02,2.21E+02,2.29E+02,1.75E+02,3.50E+02,2.50E+02,2.57E+02,1.97E+02
LeftTeste,3.24E+02,2.32E+02,2.12E+02,1.63E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,1.68E+02,1.23E+02,1.41E+02,1.13E+02,2.04E+02,1.49E+02,1.69E+02,1.34E+02
MaleGenitalia,2.83E+02,2.03E+02,2.80E+02,2.10E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.90E+02,1.39E+02,1.50E+02,1.19E+02,1.87E+02,1.37E+02,1.49E+02,1.18E+02
Pancreas,1.43E+02,1.05E+02,1.21E+02,9.63E+01,1.67E+02,1.22E+02,1.47E+02,1.17E+02
Pelvis,1.96E+02,1.43E+02,1.53E+02,1.22E+02,1.93E+02,1.40E+02,1.49E+02,1.18E+02
RibCage,3.31E+02,2.37E+02,2.55E+02,1.94E+02,3.17E+02,2.27E+02,2.43E+02,1.85E+02
RightAdrenal,2.61E+02,1.89E+02,1.77E+02,1.40E+02,2.56E+02,1.85E+02,1.86E+02,1.47E+02
RightArmBone,3.40E+02,2.44E+02,2.52E+02,1.93E+02,3.27E+02,2.34E+02,2.43E+02,1.86E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.58E+02,3.26E+02,4.12E+02,3.08E+02
RightClavicle,2.65E+02,1.91E+02,1.95E+02,1.53E+02,2.98E+02,2.14E+02,2.16E+02,1.68E+02
RightKidney,2.33E+02,1.69E+02,1.70E+02,1.34E+02,2.22E+02,1.61E+02,1.61E+02,1.26E+02
RightLeg,2.92E+02,2.09E+02,2.52E+02,1.92E+02,3.01E+02,2.15E+02,2.59E+02,1.97E+02
RightLegBone,2.04E+02,1.49E+02,1.68E+02,1.32E+02,2.16E+02,1.57E+02,1.78E+02,1.40E+02
RightLung,2.39E+02,1.73E+02,1.87E+02,1.47E+02,2.39E+02,1.73E+02,1.93E+02,1.51E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.57E+02,1.14E+02,1.22E+02,9.72E+01
RightScapula,3.20E+02,2.29E+02,2.39E+02,1.82E+02,3.23E+02,2.30E+02,2.38E+02,1.81E+02
RightTeste,2.43E+02,1.76E+02,1.67E+02,1.31E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,3.24E+02,2.32E+02,2.70E+02,2.06E+02,3.15E+02,2.26E+02,2.62E+02,2.00E+02
SmallIntestine,1.65E+02,1.21E+02,1.37E+02,1.09E+02,1.76E+02,1.29E+02,1.45E+02,1.15E+02
Spleen,2.06E+02,1.50E+02,1.65E+02,1.30E+02,1.94E+02,1.41E+02,1.60E+02,1.27E+02
Stomach,1.97E+02,1.44E+02,1.55E+02,1.22E+02,2.00E+02,1.46E+02,1.56E+02,1.23E+02
Thymus,1.92E+02,1.40E+02,1.52E+02,1.20E+02,1.89E+02,1.37E+02,1.50E+02,1.19E+02
Thyroid,2.13E+02,1.56E+02,1.74E+02,1.38E+02,1.97E+02,1.43E+02,1.49E+02,1.17E+02
Trunk,2.00E+02,1.44E+02,1.74E+02,1.33E+02,2.00E+02,1.44E+02,1.73E+02,1.32E+02
UpperLargeIntestine,1.69E+02,1.24E+02,1.41E+02,1.13E+02,1.81E+02,1.32E+02,1.51E+02,1.21E+02
UpperSpine,2.42E+02,1.76E+02,1.86E+02,1.47E+02,2.14E+02,1.56E+02,1.70E+02,1.33E+02
UrinaryBladder,1.98E+02,1.45E+02,1.54E+02,1.22E+02,2.14E+02,1.56E+02,1.65E+02,1.31E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.69E+02,1.24E+02,1.37E+02,1.10E+02
Overall Dose (GyYear),2.29E-01,1.65E-01,1.96E-01,1.50E-01,2.30E-01,1.65E-01,1.96E-01,1.50E-01

==> cruise_q.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.76E+02,2.75E+02,2.47E+02,1.92E+02,3.52E+02,2.57E+02,2.30E+02,1.79E+02
Head,2.09E+02,1.52E+02,1.77E+02,1.33E+02,1.96E+02,1.42E+02,1.70E+02,1.28E+02
Heart,2.85E+02,2.14E+02,1.77E+02,1.41E+02,2.49E+02,1.87E+02,1.58E+02,1.26E+02
LeftAdrenal,3.73E+02,2.80E+02,1.93E+02,1.53E+02,3.78E+02,2.80E+02,2.23E+02,1.76E+02
LeftArmBone,4.10E+02,2.98E+02,2.66E+02,2.04E+02,4.09E+02,2.98E+02,2.62E+02,2.01E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.21E+02,3.76E+02,4.31E+02,3.23E+02
LeftClavicle,3.76E+02,2.74E+02,2.38E+02,1.85E+02,3.84E+02,2.80E+02,2.34E+02,1.83E+02
LeftKidney,3.25E+02,2.41E+02,1.84E+02,1.46E+02,3.15E+02,2.32E+02,1.88E+02,1.49E+02
LeftLeg,3.62E+02,2.63E+02,2.76E+02,2.10E+02,3.63E+02,2.64E+02,2.75E+02,2.09E+02
LeftLegBone,2.86E+02,2.12E+02,1.88E+02,1.48E+02,2.81E+02,2.09E+02,1.83E+02,1.45E+02
LeftLung,3.21E+02,2.37E+02,2.04E+02,1.61E+02,3.11E+02,2.29E+02,2.03E+02,1.60E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.24E+02,2.45E+02,2.38E+02,1.92E+02
LeftScapula,3.87E+02,2.80E+02,2.48E+02,1.90E+02,4.29E+02,3.11E+02,2.79E+02,2.14E+02
LeftTeste,3.94E+02,2.87E+02,2.51E+02,1.94E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,2.36E+02,1.78E+02,1.47E+02,1.17E+02,2.87E+02,2.16E+02,1.73E+02,1.38E+02
MaleGenitalia,3.57E+02,2.59E+02,3.09E+02,2.31E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,2.65E+02,1.98E+02,1.55E+02,1.24E+02,2.61E+02,1.96E+02,1.56E+02,1.24E+02
Pancreas,2.22E+02,1.68E+02,1.32E+02,1.06E+02,2.58E+02,1.95E+02,1.43E+02,1.15E+02
Pelvis,2.70E+02,2.02E+02,1.60E+02,1.28E+02,2.71E+02,2.03E+02,1.57E+02,1.25E+02
RibCage,4.11E+02,2.98E+02,2.77E+02,2.12E+02,3.94E+02,2.87E+02,2.63E+02,2.01E+02
RightAdrenal,3.44E+02,2.53E+02,1.90E+02,1.50E+02,3.53E+02,2.63E+02,1.95E+02,1.55E+02
RightArmBone,4.23E+02,3.07E+02,2.73E+02,2.10E+02,4.06E+02,2.95E+02,2.67E+02,2.05E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.49E+02,3.94E+02,4.58E+02,3.43E+02
RightClavicle,3.34E+02,2.46E+02,1.95E+02,1.53E+02,3.67E+02,2.70E+02,2.09E+02,1.64E+02
RightKidney,3.05E+02,2.26E+02,1.82E+02,1.44E+02,3.04E+02,2.26E+02,1.76E+02,1.39E+02
RightLeg,3.60E+02,2.61E+02,2.75E+02,2.09E+02,3.71E+02,2.69E+02,2.82E+02,2.15E+02
RightLegBone,2.78E+02,2.07E+02,1.78E+02,1.41E+02,2.92E+02,2.17E+02,1.88E+02,1.49E+02
RightLung,3.16E+02,2.34E+02,1.98E+02,1.56E+02,3.10E+02,2.29E+02,2.04E+02,1.61E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.14E+02,1.61E+02,1.32E+02,1.05E+02
RightScapula,3.90E+02,2.82E+02,2.56E+02,1.97E+02,3.96E+02,2.86E+02,2.57E+02,1.96E+02
RightTeste,3.41E+02,2.51E+02,1.79E+02,1.40E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,4.06E+02,2.96E+02,2.92E+02,2.24E+02,3.92E+02,2.85E+02,2.85E+02,2.18E+02
SmallIntestine,2.42E+02,1.83E+02,1.42E+02,1.14E+02,2.48E+02,1.87E+02,1.48E+02,1.19E+02
Spleen,2.84E+02,2.12E+02,1.72E+02,1.37E+02,2.68E+02,2.00E+02,1.74E+02,1.38E+02
Stomach,2.71E+02,2.03E+02,1.60E+02,1.27E+02,2.67E+02,2.00E+02,1.58E+02,1.26E+02
Thymus,2.58E+02,1.91E+02,1.69E+02,1.34E+02,2.56E+02,1.91E+02,1.49E+02,1.18E+02
Thyroid,2.94E+02,2.19E+02,1.66E+02,1.31E+02,2.74E+02,2.05E+02,1.40E+02,1.11E+02
Trunk,2.60E+02,1.91E+02,1.86E+02,1.43E+02,2.58E+02,1.90E+02,1.85E+02,1.43E+02
UpperLargeIntestine,2.46E+02,1.85E+02,1.45E+02,1.16E+02,2.61E+02,1.97E+02,1.57E+02,1.26E+02
UpperSpine,3.19E+02,2.37E+02,1.93E+02,1.52E+02,2.93E+02,2.17E+02,1.82E+02,1.44E+02
UrinaryBladder,2.80E+02,2.10E+02,1.57E+02,1.25E+02,2.92E+02,2.18E+02,1.68E+02,1.34E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.46E+02,1.86E+02,1.47E+02,1.18E+02
Overall Dose (Gy/Year),0.2928361581,0.214575288,0.210750068,0.1619172596,0.2936180214,0.2151240807,0.2115885948,0.1625824228

==> cruise_q_5gal.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.38E+02,2.48E+02,2.22E+02,1.73E+02,3.17E+02,2.31E+02,2.07E+02,1.61E+02
Head,1.88E+02,1.37E+02,1.59E+02,1.20E+02,1.76E+02,1.28E+02,1.53E+02,1.15E+02
Heart,2.57E+02,1.93E+02,1.59E+02,1.27E+02,2.24E+02,1.68E+02,1.42E+02,1.13E+02
LeftAdrenal,3.36E+02,2.52E+02,1.74E+02,1.38E+02,3.40E+02,2.52E+02,2.01E+02,1.58E+02
LeftArmBone,3.69E+02,2.68E+02,2.39E+02,1.84E+02,3.68E+02,2.68E+02,2.36E+02,1.81E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.69E+02,3.38E+02,3.88E+02,2.91E+02
LeftClavicle,3.38E+02,2.47E+02,2.14E+02,1.67E+02,3.46E+02,2.52E+02,2.11E+02,1.65E+02
LeftKidney,2.93E+02,2.17E+02,1.66E+02,1.31E+02,2.84E+02,2.09E+02,1.69E+02,1.34E+02
LeftLeg,3.26E+02,2.37E+02,2.48E+02,1.89E+02,3.27E+02,2.38E+02,2.48E+02,1.88E+02
LeftLegBone,2.57E+02,1.91E+02,1.69E+02,1.33E+02,2.53E+02,1.88E+02,1.65E+02,1.31E+02
LeftLung,2.89E+02,2.13E+02,1.84E+02,1.45E+02,2.80E+02,2.06E+02,1.83E+02,1.44E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.92E+02,2.21E+02,2.14E+02,1.73E+02
LeftScapula,3.48E+02,2.52E+02,2.23E+02,1.71E+02,3.86E+02,2.80E+02,2.51E+02,1.93E+02
LeftTeste,3.55E+02,2.58E+02,2.26E+02,1.75E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,2.12E+02,1.60E+02,1.32E+02,1.05E+02,2.58E+02,1.94E+02,1.56E+02,1.24E+02
MaleGenitalia,3.21E+02,2.33E+02,2.78E+02,2.08E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,2.39E+02,1.78E+02,1.40E+02,1.12E+02,2.35E+02,1.76E+02,1.40E+02,1.12E+02
Pancreas,2.00E+02,1.51E+02,1.19E+02,9.54E+01,2.32E+02,1.76E+02,1.29E+02,1.04E+02
Pelvis,2.43E+02,1.82E+02,1.44E+02,1.15E+02,2.44E+02,1.83E+02,1.41E+02,1.13E+02
RibCage,3.70E+02,2.68E+02,2.49E+02,1.91E+02,3.55E+02,2.58E+02,2.37E+02,1.81E+02
RightAdrenal,3.10E+02,2.28E+02,1.71E+02,1.35E+02,3.18E+02,2.37E+02,1.76E+02,1.40E+02
RightArmBone,3.81E+02,2.76E+02,2.46E+02,1.89E+02,3.65E+02,2.66E+02,2.40E+02,1.85E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.94E+02,3.55E+02,4.12E+02,3.09E+02
RightClavicle,3.01E+02,2.21E+02,1.76E+02,1.38E+02,3.30E+02,2.43E+02,1.88E+02,1.48E+02
RightKidney,2.75E+02,2.03E+02,1.64E+02,1.30E+02,2.74E+02,2.03E+02,1.58E+02,1.25E+02
RightLeg,3.24E+02,2.35E+02,2.48E+02,1.88E+02,3.34E+02,2.42E+02,2.54E+02,1.94E+02
RightLegBone,2.50E+02,1.86E+02,1.60E+02,1.27E+02,2.63E+02,1.95E+02,1.69E+02,1.34E+02
RightLung,2.84E+02,2.11E+02,1.78E+02,1.40E+02,2.79E+02,2.06E+02,1.84E+02,1.45E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.93E+02,1.45E+02,1.19E+02,9.45E+01
RightScapula,3.51E+02,2.54E+02,2.30E+02,1.77E+02,3.56E+02,2.57E+02,2.31E+02,1.76E+02
RightTeste,3.07E+02,2.26E+02,1.61E+02,1.26E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,3.65E+02,2.66E+02,2.63E+02,2.02E+02,3.53E+02,2.57E+02,2.57E+02,1.96E+02
SmallIntestine,2.18E+02,1.65E+02,1.28E+02,1.03E+02,2.23E+02,1.68E+02,1.33E+02,1.07E+02
Spleen,2.56E+02,1.91E+02,1.55E+02,1.23E+02,2.41E+02,1.80E+02,1.57E+02,1.24E+02
Stomach,2.44E+02,1.83E+02,1.44E+02,1.14E+02,2.40E+02,1.80E+02,1.42E+02,1.13E+02
Thymus,2.32E+02,1.72E+02,1.52E+02,1.21E+02,2.30E+02,1.72E+02,1.34E+02,1.06E+02
Thyroid,2.65E+02,1.97E+02,1.49E+02,1.18E+02,2.47E+02,1.85E+02,1.26E+02,9.99E+01
Trunk,2.34E+02,1.72E+02,1.67E+02,1.29E+02,2.32E+02,1.71E+02,1.67E+02,1.29E+02
UpperLargeIntestine,2.21E+02,1.67E+02,1.31E+02,1.04E+02,2.35E+02,1.77E+02,1.41E+02,1.13E+02
UpperSpine,2.87E+02,2.13E+02,1.74E+02,1.37E+02,2.64E+02,1.95E+02,1.64E+02,1.30E+02
UrinaryBladder,2.52E+02,1.89E+02,1.41E+02,1.13E+02,2.63E+02,1.96E+02,1.51E+02,1.21E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.21E+02,1.67E+02,1.32E+02,1.06E+02
Overall Dose (Gy/Year),2.64E-01,1.93E-01,1.90E-01,1.46E-01,2.64E-01,1.94E-01,1.90E-01,1.46E-01

==> qgsp_table.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.76E+02,2.75E+02,2.47E+02,1.92E+02,3.52E+02,2.57E+02,2.30E+02,1.79E+02
Head,2.09E+02,1.52E+02,1.77E+02,1.33E+02,1.96E+02,1.42E+02,1.70E+02,1.28E+02
Heart,2.85E+02,2.14E+02,1.77E+02,1.41E+02,2.49E+02,1.87E+02,1.58E+02,1.26E+02
LeftAdrenal,3.73E+02,2.80E+02,1.93E+02,1.53E+02,3.78E+02,2.80E+02,2.23E+02,1.76E+02
LeftArmBone,4.10E+02,2.98E+02,2.66E+02,2.04E+02,4.09E+02,2.98E+02,2.62E+02,2.01E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.21E+02,3.76E+02,4.31E+02,3.23E+02
LeftClavicle,3.76E+02,2.74E+02,2.38E+02,1.85E+02,3.84E+02,2.80E+02,2.34E+02,1.83E+02
LeftKidney,3.25E+02,2.41E+02,1.84E+02,1.46E+02,3.15E+02,2.32E+02,1.88E+02,1.49E+02
LeftLeg,3.62E+02,2.63E+02,2.76E+02,2.10E+02,3.63E+02,2.64E+02,2.75E+02,2.09E+02
LeftLegBone,2.86E+02,2.12E+02,1.88E+02,1.48E+02,2.81E+02,2.09E+02,1.83E+02,1.45E+02
LeftLung,3.21E+02,2.37E+02,2.04E+02,1.61E+02,3.11E+02,2.29E+02,2.03E+02,1.60E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,3.24E+02,2.45E+02,2.38E+02,1.92E+02
LeftScapula,3.87E+02,2.80E+02,2.48E+02,1.90E+02,4.29E+02,3.11E+02,2.79E+02,2.14E+02
LeftTeste,3.94E+02,2.87E+02,2.51E+02,1.94E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,2.36E+02,1.78E+02,1.47E+02,1.17E+02,2.87E+02,2.16E+02,1.73E+02,1.38E+02
MaleGenitalia,3.57E+02,2.59E+02,3.09E+02,2.31E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,2.65E+02,1.98E+02,1.55E+02,1.24E+02,2.61E+02,1.96E+02,1.56E+02,1.24E+02
Pancreas,2.22E+02,1.68E+02,1.32E+02,1.06E+02,2.58E+02,1.95E+02,1.43E+02,1.15E+02
Pelvis,2.70E+02,2.02E+02,1.60E+02,1.28E+02,2.71E+02,2.03E+02,1.57E+02,1.25E+02
RibCage,4.11E+02,2.98E+02,2.77E+02,2.12E+02,3.94E+02,2.87E+02,2.63E+02,2.01E+02
RightAdrenal,3.44E+02,2.53E+02,1.90E+02,1.50E+02,3.53E+02,2.63E+02,1.95E+02,1.55E+02
RightArmBone,4.23E+02,3.07E+02,2.73E+02,2.10E+02,4.06E+02,2.95E+02,2.67E+02,2.05E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.49E+02,3.94E+02,4.58E+02,3.43E+02
RightClavicle,3.34E+02,2.46E+02,1.95E+02,1.53E+02,3.67E+02,2.70E+02,2.09E+02,1.64E+02
RightKidney,3.05E+02,2.26E+02,1.82E+02,1.44E+02,3.04E+02,2.26E+02,1.76E+02,1.39E+02
RightLeg,3.60E+02,2.61E+02,2.75E+02,2.09E+02,3.71E+02,2.69E+02,2.82E+02,2.15E+02
RightLegBone,2.78E+02,2.07E+02,1.78E+02,1.41E+02,2.92E+02,2.17E+02,1.88E+02,1.49E+02
RightLung,3.16E+02,2.34E+02,1.98E+02,1.56E+02,3.10E+02,2.29E+02,2.04E+02,1.61E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.14E+02,1.61E+02,1.32E+02,1.05E+02
RightScapula,3.90E+02,2.82E+02,2.56E+02,1.97E+02,3.96E+02,2.86E+02,2.57E+02,1.96E+02
RightTeste,3.41E+02,2.51E+02,1.79E+02,1.40E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,4.06E+02,2.96E+02,2.92E+02,2.24E+02,3.92E+02,2.85E+02,2.85E+02,2.18E+02
SmallIntestine,2.42E+02,1.83E+02,1.42E+02,1.14E+02,2.48E+02,1.87E+02,1.48E+02,1.19E+02
Spleen,2.84E+02,2.12E+02,1.72E+02,1.37E+02,2.68E+02,2.00E+02,1.74E+02,1.38E+02
Stomach,2.71E+02,2.03E+02,1.60E+02,1.27E+02,2.67E+02,2.00E+02,1.58E+02,1.26E+02
Thymus,2.58E+02,1.91E+02,1.69E+02,1.34E+02,2.56E+02,1.91E+02,1.49E+02,1.18E+02
Thyroid,2.94E+02,2.19E+02,1.66E+02,1.31E+02,2.74E+02,2.05E+02,1.40E+02,1.11E+02
Trunk,2.60E+02,1.91E+02,1.86E+02,1.43E+02,2.58E+02,1.90E+02,1.85E+02,1.43E+02
UpperLargeIntestine,2.46E+02,1.85E+02,1.45E+02,1.16E+02,2.61E+02,1.97E+02,1.57E+02,1.26E+02
UpperSpine,3.19E+02,2.37E+02,1.93E+02,1.52E+02,2.93E+02,2.17E+02,1.82E+02,1.44E+02
UrinaryBladder,2.80E+02,2.10E+02,1.57E+02,1.25E+02,2.92E+02,2.18E+02,1.68E+02,1.34E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.46E+02,1.86E+02,1.47E+02,1.18E+02
Overall Dose (Gy/Year),0.2928361581,0.214575288,0.210750068,0.1619172596,0.2936180214,0.2151240807,0.2115885948,0.1625824228

==> seps_summary_m2.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.41E+01,1.17E+03,6.34E+00,2.17E+02,2.84E+00,9.74E+01,5.28E-01,1.81E+01
Eyes,3.75E+01,1.29E+03,6.97E+00,2.39E+02,3.13E+00,1.07E+02,5.81E-01,1.99E+01
Head,8.08E+01,5.69E+03,1.50E+01,1.06E+03,6.73E+00,4.74E+02,1.25E+00,8.81E+01
Heart,5.63E+00,2.67E+02,1.05E+00,4.96E+01,4.69E-01,2.22E+01,8.72E-02,4.13E+00
LeftAdrenal,1.34E+01,4.89E+02,2.48E+00,9.10E+01,1.11E+00,4.08E+01,2.07E-01,7.58E+00
LeftArmBone,8.04E+01,3.56E+03,1.49E+01,6.62E+02,6.70E+00,2.97E+02,1.24E+00,5.51E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LeftClavicle,4.56E+01,1.67E+03,8.48E+00,3.10E+02,3.80E+00,1.39E+02,7.07E-01,2.59E+01
LeftKidney,1.80E+01,5.68E+02,3.34E+00,1.06E+02,1.50E+00,4.73E+01,2.78E-01,8.80E+00
LeftLeg,1.09E+02,6.12E+03,2.03E+01,1.14E+03,9.11E+00,5.10E+02,1.69E+00,9.48E+01
LeftLegBone,1.19E+01,4.20E+02,2.21E+00,7.81E+01,9.90E-01,3.50E+01,1.84E-01,6.50E+00
LeftLung,1.69E+01,5.61E+02,3.14E+00,1.04E+02,1.41E+00,4.68E+01,2.62E-01,8.70E+00
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LeftScapula,8.39E+01,3.87E+03,1.56E+01,7.19E+02,6.99E+00,3.22E+02,1.30E+00,5.99E+01
LeftTeste,6.58E+01,2.72E+03,1.22E+01,5.05E+02,5.49E+00,2.26E+02,1.02E+00,4.21E+01
LowerLargeIntestine,3.94E+00,1.98E+02,7.33E-01,3.69E+01,3.28E-01,1.65E+01,6.11E-02,3.07E+00
MaleChest,8.00E+01,3.53E+03,1.49E+01,6.56E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MaleGenitalia,1.54E+02,1.02E+04,2.85E+01,1.90E+03,1.28E+01,8.53E+02,2.38E+00,1.59E+02
MiddleLowerSpine,7.77E+00,3.10E+02,1.44E+00,5.76E+01,6.48E-01,2.58E+01,1.20E-01,4.80E+00
Pancreas,2.37E+00,1.45E+02,4.40E-01,2.69E+01,1.97E-01,1.21E+01,3.66E-02,2.24E+00
Pelvis,1.12E+01,3.71E+02,2.08E+00,6.89E+01,9.34E-01,3.09E+01,1.74E-01,5.74E+00
RibCage,9.05E+01,4.26E+03,1.68E+01,7.91E+02,7.54E+00,3.55E+02,1.40E+00,6.59E+01
RightAdrenal,2.17E+01,6.84E+02,4.04E+00,1.27E+02,1.81E+00,5.70E+01,3.37E-01,1.06E+01
RightArmBone,8.08E+01,3.57E+03,1.50E+01,6.63E+02,6.73E+00,2.97E+02,1.25E+00,5.52E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
RightClavicle,2.35E+01,7.93E+02,4.36E+00,1.47E+02,1.96E+00,6.61E+01,3.63E-01,1.23E+01
RightKidney,1.63E+01,5.24E+02,3.03E+00,9.75E+01,1.36E+00,4.37E+01,2.52E-01,8.12E+00
RightLeg,1.09E+02,6.11E+03,2.03E+01,1.14E+03,9.09E+00,5.09E+02,1.69E+00,9.47E+01
RightLegBone,1.22E+01,4.22E+02,2.26E+00,7.85E+01,1.01E+00,3.52E+01,1.88E-01,6.54E+00
RightLung,1.55E+01,5.26E+02,2.87E+00,9.78E+01,1.29E+00,4.38E+01,2.39E-01,8.15E+00
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
RightScapula,8.12E+01,3.66E+03,1.51E+01,6.80E+02,6.77E+00,3.05E+02,1.26E+00,5.67E+01
Skin,8.89E+01,3.92E+03,1.65E+01,7.29E+02,7.41E+00,3.27E+02,1.38E+00,6.08E+01
RightTeste,4.41E+01,1.78E+03,8.20E+00,3.31E+02,3.68E+00,1.48E+02,6.84E-01,2.76E+01
Skull,8.84E+01,4.29E+03,1.64E+01,7.98E+02,7.37E+00,3.58E+02,1.37E+00,6.65E+01
SmallIntestine,3.45E+00,1.85E+02,6.42E-01,3.43E+01,2.88E-01,1.54E+01,5.35E-02,2.86E+00
Spleen,8.52E+00,3.45E+02,1.58E+00,6.41E+01,7.10E-01,2.87E+01,1.32E-01,5.34E+00
Stomach,8.40E+00,3.31E+02,1.56E+00,6.15E+01,7.00E-01,2.76E+01,1.30E-01,5.13E+00
Thymus,1.08E+01,3.97E+02,2.00E+00,7.38E+01,8.96E-01,3.31E+01,1.67E-01,6.15E+00
Thyroid,1.16E+01,4.40E+02,2.15E+00,8.18E+01,9.65E-01,3.67E+01,1.79E-01,6.82E+00
Trunk,6.20E+01,3.55E+03,1.15E+01,6.59E+02,5.17E+00,2.96E+02,9.60E-01,5.50E+01
UpperLargeIntestine,3.91E+00,1.99E+02,7.27E-01,3.69E+01,3.26E-01,1.65E+01,6.06E-02,3.08E+00
UpperSpine,1.55E+01,5.30E+02,2.89E+00,9.86E+01,1.29E+00,4.42E+01,2.40E-01,8.22E+00
UrinaryBladder,8.84E+00,3.35E+02,1.64E+00,6.22E+01,7.37E-01,2.79E+01,1.37E-01,5.18E+00
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00

==> spe_events_1.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 0, Event 1, Event 2, Event 3, Event 4, Event 5, 
Brain,6.2401e+02,2.3080e+02,2.4518e+00,1.3069e+01,6.7474e+02,3.3430e+02,
Head,7.4722e+02,4.8639e+02,2.6205e+00,1.6789e+01,1.6654e+03,9.4516e+02,
Heart,1.8517e+02,3.9568e+01,7.8792e-01,2.8456e+00,1.2924e+02,6.2294e+01,
LeftAdrenal,3.3982e+02,9.8930e+01,1.3898e+00,6.2419e+00,2.9949e+02,1.4613e+02,
LeftArmBone,1.0309e+03,4.9214e+02,3.8769e+00,2.3502e+01,1.4453e+03,7.4232e+02,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,7.1764e+02,2.9318e+02,2.7756e+00,1.5671e+01,8.4839e+02,4.2414e+02,
LeftKidney,3.9181e+02,1.2907e+02,1.5703e+00,7.7444e+00,3.8215e+02,1.8758e+02,
LeftLeg,1.0769e+03,6.1414e+02,3.9052e+00,2.4347e+01,1.9782e+03,1.0825e+03,
LeftLegBone,2.9163e+02,8.5927e+01,1.1891e+00,5.3868e+00,2.6101e+02,1.2769e+02,
LeftLung,3.8988e+02,1.2330e+02,1.5702e+00,7.5695e+00,3.6792e+02,1.8004e+02,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,1.0488e+03,5.2159e+02,3.9141e+00,2.4351e+01,1.5189e+03,7.8047e+02,
LeftTeste,9.0165e+02,4.0964e+02,3.4229e+00,2.0369e+01,1.1894e+03,6.0392e+02,
LowerLargeIntestine,1.3773e+02,2.7130e+01,5.9197e-01,2.0114e+00,9.0617e+01,4.3590e+01,
MaleGenitalia,1.3989e+03,9.0987e+02,4.9080e+00,3.2218e+01,3.0125e+03,1.6845e+03,
MiddleLowerSpine,2.1536e+02,5.7813e+01,8.9159e-01,3.7550e+00,1.7841e+02,8.6868e+01,
Pancreas,1.0062e+02,1.5150e+01,4.4447e-01,1.2521e+00,5.5232e+01,2.6424e+01,
Pelvis,2.5738e+02,7.9032e+01,1.0464e+00,4.8026e+00,2.3815e+02,1.1701e+02,
RibCage,1.1042e+03,5.5539e+02,4.1127e+00,2.5551e+01,1.6309e+03,8.4268e+02,
RightAdrenal,4.7056e+02,1.5772e+02,1.8778e+00,9.4624e+00,4.6463e+02,2.2784e+02,
RightArmBone,1.0412e+03,4.9483e+02,3.9194e+00,2.3684e+01,1.4531e+03,7.4596e+02,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,4.5414e+02,1.6020e+02,1.8024e+00,9.2013e+00,4.7165e+02,2.3328e+02,
RightKidney,3.6420e+02,1.1791e+02,1.4634e+00,7.1365e+00,3.5005e+02,1.7160e+02,
RightLeg,1.0741e+03,6.1305e+02,3.8946e+00,2.4291e+01,1.9747e+03,1.0806e+03,
RightLegBone,2.9312e+02,8.8104e+01,1.1913e+00,5.4867e+00,2.6627e+02,1.3029e+02,
RightLung,3.6533e+02,1.1336e+02,1.4760e+00,7.0144e+00,3.3938e+02,1.6591e+02,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,1.0359e+03,5.0600e+02,3.8785e+00,2.3957e+01,1.4708e+03,7.5353e+02,
RightTeste,6.1930e+02,2.7258e+02,2.3700e+00,1.3712e+01,7.9465e+02,4.0313e+02,
Skull,1.0329e+03,5.2618e+02,3.8410e+00,2.3562e+01,1.5757e+03,8.2333e+02,
SmallIntestine,1.2830e+02,2.3267e+01,5.5681e-01,1.7771e+00,7.9702e+01,3.8294e+01,
Spleen,2.3931e+02,6.3586e+01,9.9018e-01,4.1929e+00,1.9640e+02,9.5350e+01,
Stomach,2.2989e+02,6.2625e+01,9.4911e-01,4.0569e+00,1.9261e+02,9.3768e+01,
Thymus,2.7591e+02,8.0767e+01,1.1239e+00,5.1458e+00,2.4427e+02,1.1894e+02,
Thyroid,3.0559e+02,8.8014e+01,1.2469e+00,5.6778e+00,2.6668e+02,1.2957e+02,
Trunk,6.1212e+02,3.4523e+02,2.2309e+00,1.3475e+01,1.1319e+03,6.2399e+02,
UpperLargeIntestine,1.3788e+02,2.6832e+01,5.9397e-01,1.9934e+00,8.9896e+01,4.3259e+01,
UpperSpine,3.6835e+02,1.1433e+02,1.4880e+00,7.0852e+00,3.4201e+02,1.6712e+02,
UrinaryBladder,2.3232e+02,6.4965e+01,9.5719e-01,4.1335e+00,1.9873e+02,9.6997e+01,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,2.0240e+01,9.0886e+00,7.7321e-02,4.3252e-01,2.7869e+01,1.4560e+01,
Overall Dose,7.1082e-01,3.9103e-01,2.6033e-03,1.5742e-02,1.2641e+00,6.9100e-01,

==> spe_events_10.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 54, Event 55, Event 56, Event 57, Event 58, Event 59, 
Brain,9.8507e+01,2.3342e+01,4.8633e+01,1.4194e+02,4.8787e+01,7.9429e+00,
Head,2.2034e+02,9.7586e+01,1.9820e+02,1.6378e+02,7.2385e+01,1.1771e+01,
Heart,1.7929e+01,3.5748e+00,6.5798e+00,3.6165e+01,1.0423e+01,1.7832e+00,
LeftAdrenal,4.3044e+01,9.3376e+00,1.8598e+01,7.2340e+01,2.2997e+01,3.8161e+00,
LeftArmBone,2.0929e+02,5.9404e+01,1.2762e+02,2.3998e+02,9.1061e+01,1.4645e+01,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,1.2425e+02,3.0852e+01,6.5435e+01,1.6557e+02,5.9085e+01,9.5526e+00,
LeftKidney,5.5507e+01,1.2487e+01,2.5466e+01,8.6652e+01,2.8657e+01,4.7038e+00,
LeftLeg,2.7114e+02,1.0287e+02,2.1331e+02,2.4272e+02,1.0003e+02,1.6184e+01,
LeftLegBone,3.7461e+01,8.2582e+00,1.6474e+01,6.2428e+01,1.9888e+01,3.3008e+00,
LeftLung,5.3282e+01,1.1784e+01,2.3796e+01,8.5745e+01,2.7933e+01,4.6016e+00,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,2.2078e+02,6.2719e+01,1.3597e+02,2.4545e+02,9.4784e+01,1.5195e+01,
LeftTeste,1.7347e+02,4.6555e+01,9.9949e+01,2.0987e+02,7.8062e+01,1.2562e+01,
LowerLargeIntestine,1.2431e+01,2.4340e+00,4.3795e+00,2.6180e+01,7.3671e+00,1.2710e+00,
MaleGenitalia,4.0602e+02,1.6859e+02,3.4902e+02,3.1173e+02,1.3736e+02,2.2217e+01,
MiddleLowerSpine,2.5404e+01,5.4310e+00,1.0645e+01,4.4630e+01,1.3827e+01,2.3134e+00,
Pancreas,7.2639e+00,1.3426e+00,2.1995e+00,1.7656e+01,4.5934e+00,8.1592e-01,
Pelvis,3.4263e+01,7.7353e+00,1.5652e+01,5.5006e+01,1.7815e+01,2.9470e+00,
RibCage,2.3591e+02,6.8820e+01,1.4881e+02,2.5743e+02,9.9931e+01,1.6034e+01,
RightAdrenal,6.7676e+01,1.5152e+01,3.0930e+01,1.0521e+02,3.4957e+01,5.7260e+00,
RightArmBone,2.1044e+02,5.9590e+01,1.2799e+02,2.4213e+02,9.1724e+01,1.4755e+01,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,6.8605e+01,1.6095e+01,3.3348e+01,1.0131e+02,3.4323e+01,5.6112e+00,
RightKidney,5.0788e+01,1.1343e+01,2.3052e+01,8.0235e+01,2.6378e+01,4.3359e+00,
RightLeg,2.7065e+02,1.0270e+02,2.1300e+02,2.4211e+02,9.9809e+01,1.6148e+01,
RightLegBone,3.8310e+01,8.4606e+00,1.6941e+01,6.3174e+01,2.0256e+01,3.3548e+00,
RightLung,4.9072e+01,1.0789e+01,2.1706e+01,7.9888e+01,2.5866e+01,4.2681e+00,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,2.1409e+02,5.9968e+01,1.2982e+02,2.4247e+02,9.2905e+01,1.4902e+01,
RightTeste,1.1566e+02,3.0906e+01,6.6095e+01,1.4246e+02,5.2449e+01,8.4579e+00,
Skull,2.2538e+02,6.9373e+01,1.4894e+02,2.3804e+02,9.3046e+01,1.4972e+01,
SmallIntestine,1.0797e+01,2.0852e+00,3.6638e+00,2.3716e+01,6.5147e+00,1.1341e+00,
Spleen,2.7982e+01,5.8850e+00,1.1452e+01,4.9912e+01,1.5391e+01,2.5754e+00,
Stomach,2.7479e+01,5.8751e+00,1.1537e+01,4.8002e+01,1.4932e+01,2.4943e+00,
Thymus,3.5168e+01,7.5484e+00,1.4975e+01,5.9553e+01,1.8912e+01,3.1359e+00,
Thyroid,3.8380e+01,8.1359e+00,1.6043e+01,6.5931e+01,2.0820e+01,3.4551e+00,
Trunk,1.5363e+02,6.0254e+01,1.2404e+02,1.3550e+02,5.5768e+01,9.0589e+00,
UpperLargeIntestine,1.2308e+01,2.4125e+00,4.3325e+00,2.6026e+01,7.3032e+00,1.2614e+00,
UpperSpine,4.9476e+01,1.0850e+01,2.1819e+01,8.0632e+01,2.6111e+01,4.3071e+00,
UrinaryBladder,2.8404e+01,6.1645e+00,1.2214e+01,4.8546e+01,1.5250e+01,2.5418e+00,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,3.9406e+00,1.2167e+00,2.5426e+00,4.5401e+00,1.6877e+00,2.7415e-01,
Overall Dose,1.7299e-01,6.5397e-02,1.3516e-01,1.5873e-01,6.4460e-02,1.0455e-02,


==> spe_events_2.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 6, Event 7, Event 8, Event 9, Event 10, Event 11, 
Brain,1.5237e+01,8.0538e+01,2.9019e+01,2.5962e+01,1.2921e+01,5.2250e+01,
Head,2.1490e+01,1.3650e+02,4.2678e+01,8.3282e+01,1.5592e+01,1.9770e+02,
Heart,3.4424e+00,1.4844e+01,7.2113e+00,4.1981e+00,3.0450e+00,8.1743e+00,
LeftAdrenal,7.3529e+00,3.5767e+01,1.4534e+01,1.0707e+01,6.3842e+00,2.1150e+01,
LeftArmBone,2.7759e+01,1.6063e+02,5.2207e+01,6.1489e+01,2.2544e+01,1.2939e+02,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,1.8271e+01,1.0028e+02,3.4451e+01,3.3755e+01,1.5303e+01,6.8633e+01,
LeftKidney,9.0501e+00,4.5968e+01,1.7498e+01,1.4153e+01,7.7780e+00,2.8154e+01,
LeftLeg,3.0044e+01,1.8335e+02,5.8229e+01,9.3526e+01,2.2957e+01,2.1325e+02,
LeftLegBone,6.3542e+00,3.0945e+01,1.2549e+01,9.3975e+00,5.4959e+00,1.8648e+01,
LeftLung,8.8593e+00,4.4239e+01,1.7219e+01,1.3432e+01,7.6384e+00,2.6627e+01,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,2.8767e+01,1.6922e+02,5.3862e+01,6.5108e+01,2.3227e+01,1.3679e+02,
LeftTeste,2.3898e+01,1.3616e+02,4.4866e+01,4.9370e+01,1.9643e+01,1.0234e+02,
LowerLargeIntestine,2.4542e+00,1.0258e+01,5.2312e+00,2.8713e+00,2.1824e+00,5.5762e+00,
MaleGenitalia,4.0743e+01,2.5973e+02,7.9792e+01,1.4833e+02,2.9867e+01,3.4549e+02,
MiddleLowerSpine,4.4586e+00,2.1050e+01,8.9614e+00,6.2477e+00,3.8872e+00,1.2317e+01,
Pancreas,1.5761e+00,5.8885e+00,3.5537e+00,1.6024e+00,1.4216e+00,3.0913e+00,
Pelvis,5.6671e+00,2.8149e+01,1.1162e+01,8.7346e+00,4.8815e+00,1.7417e+01,
RibCage,3.0304e+01,1.7882e+02,5.6919e+01,7.0576e+01,2.4352e+01,1.4940e+02,
RightAdrenal,1.1020e+01,5.6253e+01,2.1192e+01,1.7217e+01,9.4747e+00,3.4196e+01,
RightArmBone,2.7972e+01,1.6165e+02,5.2630e+01,6.1741e+01,2.2733e+01,1.2984e+02,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,1.0768e+01,5.6114e+01,2.0706e+01,1.7959e+01,9.1609e+00,3.6073e+01,
RightKidney,8.3451e+00,4.2114e+01,1.6175e+01,1.2890e+01,7.1842e+00,2.5601e+01,
RightLeg,2.9977e+01,1.8299e+02,5.8098e+01,9.3376e+01,2.2901e+01,2.1292e+02,
RightLegBone,6.4583e+00,3.1686e+01,1.2700e+01,9.6288e+00,5.5816e+00,1.9106e+01,
RightLung,8.2193e+00,4.0768e+01,1.6028e+01,1.2321e+01,7.0976e+00,2.4397e+01,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,2.8245e+01,1.6509e+02,5.2874e+01,6.2599e+01,2.2898e+01,1.3106e+02,
RightTeste,1.6105e+01,9.0894e+01,3.0384e+01,3.2796e+01,1.3292e+01,6.7954e+01,
Skull,2.8199e+01,1.6688e+02,5.3420e+01,6.9393e+01,2.2451e+01,1.4916e+02,
SmallIntestine,2.1900e+00,8.8585e+00,4.7543e+00,2.4651e+00,1.9560e+00,4.7817e+00,
Spleen,4.9680e+00,2.3302e+01,9.9642e+00,6.8132e+00,4.3409e+00,1.3379e+01,
Stomach,4.8077e+00,2.2798e+01,9.6249e+00,6.7614e+00,4.1883e+00,1.3326e+01,
Thymus,6.0447e+00,2.9332e+01,1.1889e+01,8.6919e+00,5.2472e+00,1.7124e+01,
Thyroid,6.6648e+00,3.2123e+01,1.3117e+01,9.4120e+00,5.8004e+00,1.8489e+01,
Trunk,1.6775e+01,1.0200e+02,3.2861e+01,5.3967e+01,1.2748e+01,1.2422e+02,
UpperLargeIntestine,2.4362e+00,1.0147e+01,5.2094e+00,2.8431e+00,2.1692e+00,5.5249e+00,
UpperSpine,8.2964e+00,4.1156e+01,1.6166e+01,1.2405e+01,7.1683e+00,2.4546e+01,
UrinaryBladder,4.8966e+00,2.3501e+01,9.7787e+00,7.0580e+00,4.2563e+00,1.3955e+01,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,5.1812e-01,2.9300e+00,9.9752e-01,1.2031e+00,4.1977e-01,2.6021e+00,
Overall Dose,1.9431e-02,1.1721e-01,3.7824e-02,5.9458e-02,1.4926e-02,1.3556e-01,

==> spe_events_3.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 12, Event 13, Event 14, Event 15, Event 16, Event 17, 
Brain,6.6083e+01,8.1142e+02,4.7021e+01,2.2636e+00,7.1434e+00,8.6231e+00,
Head,8.2138e+01,3.9494e+03,1.7446e+02,3.6273e+00,1.3280e+01,2.5976e+01,
Heart,1.5609e+01,7.8941e+01,7.4574e+00,4.6828e-01,1.4133e+00,1.4978e+00,
LeftAdrenal,3.2588e+01,2.7079e+02,1.9145e+01,1.0526e+00,3.2430e+00,3.6614e+00,
LeftArmBone,1.1563e+02,2.4721e+03,1.1552e+02,4.3530e+00,1.4278e+01,1.9765e+01,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,7.8172e+01,1.1597e+03,6.1607e+01,2.7731e+00,8.8364e+00,1.1072e+01,
LeftKidney,3.9720e+01,3.9437e+02,2.5415e+01,1.3195e+00,4.1088e+00,4.7697e+00,
LeftLeg,1.1944e+02,4.2494e+03,1.8886e+02,4.9114e+00,1.7164e+01,2.9446e+01,
LeftLegBone,2.8148e+01,2.4449e+02,1.6868e+01,9.0802e-01,2.8132e+00,3.2065e+00,
LeftLung,3.9081e+01,3.5759e+02,2.4063e+01,1.2789e+00,3.9745e+00,4.5532e+00,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,1.1906e+02,2.6847e+03,1.2209e+02,4.5545e+00,1.4976e+01,2.0853e+01,
LeftTeste,1.0051e+02,1.8861e+03,9.1557e+01,3.7102e+00,1.2021e+01,1.5975e+01,
LowerLargeIntestine,1.1174e+01,4.9910e+01,5.0979e+00,3.3082e-01,9.9054e-01,1.0363e+00,
MaleGenitalia,1.5664e+02,7.1088e+03,3.0522e+02,6.8705e+00,2.4796e+01,4.6268e+01,
MiddleLowerSpine,1.9868e+01,1.5070e+02,1.1167e+01,6.3036e-01,1.9330e+00,2.1561e+00,
Pancreas,7.2698e+00,2.0073e+01,2.8481e+00,2.0532e-01,6.0081e-01,6.0352e-01,
Pelvis,2.4931e+01,2.4411e+02,1.5731e+01,8.2014e-01,2.5467e+00,2.9578e+00,
RibCage,1.2500e+02,2.9557e+03,1.3323e+02,4.8111e+00,1.5903e+01,2.2559e+01,
RightAdrenal,4.8372e+01,4.7469e+02,3.0870e+01,1.6090e+00,5.0099e+00,5.7993e+00,
RightArmBone,1.1659e+02,2.4768e+03,1.1593e+02,4.3831e+00,1.4368e+01,1.9854e+01,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,4.6838e+01,5.5080e+02,3.2488e+01,1.5912e+00,5.0010e+00,5.9897e+00,
RightKidney,3.6691e+01,3.5300e+02,2.3121e+01,1.2126e+00,3.7709e+00,4.3539e+00,
RightLeg,1.1915e+02,4.2442e+03,1.8856e+02,4.9012e+00,1.7131e+01,2.9397e+01,
RightLegBone,2.8570e+01,2.5264e+02,1.7277e+01,9.2588e-01,2.8708e+00,3.2788e+00,
RightLung,3.6314e+01,3.2287e+02,2.2058e+01,1.1830e+00,3.6707e+00,4.1863e+00,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,1.1733e+02,2.5407e+03,1.1704e+02,4.4530e+00,1.4593e+01,2.0092e+01,
RightTeste,6.7906e+01,1.2370e+03,6.0815e+01,2.4904e+00,8.0434e+00,1.0637e+01,
Skull,1.1561e+02,2.9816e+03,1.3282e+02,4.4936e+00,1.5015e+01,2.2110e+01,
SmallIntestine,1.0007e+01,3.9955e+01,4.3804e+00,2.9237e-01,8.6923e-01,9.0005e-01,
Spleen,2.2205e+01,1.5617e+02,1.2141e+01,6.9847e-01,2.1402e+00,2.3600e+00,
Stomach,2.1417e+01,1.6326e+02,1.2080e+01,6.8015e-01,2.0889e+00,2.3307e+00,
Thymus,2.6861e+01,2.1275e+02,1.5508e+01,8.6082e-01,2.6577e+00,2.9776e+00,
Thyroid,2.9686e+01,2.2162e+02,1.6757e+01,9.4615e-01,2.9130e+00,3.2347e+00,
Trunk,6.6460e+01,2.4637e+03,1.0994e+02,2.7437e+00,9.6563e+00,1.6982e+01,
UpperLargeIntestine,1.1089e+01,4.9405e+01,5.0517e+00,3.2846e-01,9.8146e-01,1.0271e+00,
UpperSpine,3.6661e+01,3.2295e+02,2.2195e+01,1.1941e+00,3.7030e+00,4.2160e+00,
UrinaryBladder,2.1730e+01,1.7833e+02,1.2638e+01,6.9780e-01,2.1461e+00,2.4212e+00,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,2.1605e+00,4.8330e+01,2.3190e+00,8.0574e-02,2.6665e-01,3.8713e-01,
Overall Dose,7.7621e-02,2.6756e+00,1.2009e-01,3.1566e-03,1.0996e-02,1.8757e-02,

==> spe_events_4.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 18, Event 19, Event 20, Event 21, Event 22, Event 23, 
Brain,9.0462e+00,1.6747e+01,4.0633e+00,5.7500e+01,4.0337e+00,2.4011e+01,
Head,1.2721e+01,3.3131e+01,7.5262e+00,2.2990e+02,1.9477e+01,1.1325e+02,
Heart,2.2713e+00,3.6464e+00,8.6401e-01,7.3894e+00,6.4197e-01,3.4807e+00,
LeftAdrenal,4.5561e+00,7.8747e+00,1.8924e+00,2.0963e+01,1.6285e+00,9.2090e+00,
LeftArmBone,1.6073e+01,3.3156e+01,8.1052e+00,1.6117e+02,1.0478e+01,6.7347e+01,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,1.0700e+01,2.0512e+01,5.0251e+00,7.9564e+01,5.3267e+00,3.2527e+01,
LeftKidney,5.4727e+00,9.7699e+00,2.3595e+00,2.9091e+01,2.1621e+00,1.2459e+01,
LeftLeg,1.7608e+01,4.1553e+01,9.7394e+00,2.5645e+02,1.9745e+01,1.1976e+02,
LeftLegBone,3.9328e+00,6.8299e+00,1.6347e+00,1.8829e+01,1.4443e+00,8.2491e+00,
LeftLung,5.3923e+00,9.5046e+00,2.2819e+00,2.7001e+01,2.0444e+00,1.1686e+01,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,1.6557e+01,3.4588e+01,8.5154e+00,1.7490e+02,1.0988e+01,7.1690e+01,
LeftTeste,1.3860e+01,2.7818e+01,6.8336e+00,1.2515e+02,8.1149e+00,5.1347e+01,
LowerLargeIntestine,1.6487e+00,2.6030e+00,6.1713e-01,4.9464e+00,4.4142e-01,2.3727e+00,
MaleGenitalia,2.3862e+01,6.0769e+01,1.4070e+01,4.2023e+02,3.2833e+01,1.9997e+02,
MiddleLowerSpine,2.8123e+00,4.7710e+00,1.1432e+00,1.2055e+01,9.5421e-01,5.3610e+00,
Pancreas,1.1222e+00,1.6831e+00,4.0011e-01,2.5853e+00,2.5359e-01,1.3263e+00,
Pelvis,3.4918e+00,6.1554e+00,1.4864e+00,1.8245e+01,1.3492e+00,7.8276e+00,
RibCage,1.7473e+01,3.6875e+01,9.0433e+00,1.9109e+02,1.2150e+01,7.9387e+01,
RightAdrenal,6.6285e+00,1.1857e+01,2.8609e+00,3.4962e+01,2.6176e+00,1.5035e+01,
RightArmBone,1.6207e+01,3.3374e+01,8.1587e+00,1.6164e+02,1.0507e+01,6.7512e+01,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,6.4596e+00,1.1819e+01,2.8705e+00,3.9354e+01,2.7867e+00,1.6491e+01,
RightKidney,5.0610e+00,8.9882e+00,2.1676e+00,2.6255e+01,1.9651e+00,1.1288e+01,
RightLeg,1.7567e+01,4.1471e+01,9.7205e+00,2.5612e+02,1.9713e+01,1.1959e+02,
RightLegBone,3.9791e+00,6.9408e+00,1.6630e+00,1.9335e+01,1.4765e+00,8.4392e+00,
RightLung,5.0212e+00,8.8058e+00,2.1125e+00,2.4569e+01,1.8738e+00,1.0676e+01,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,1.6272e+01,3.3691e+01,8.2946e+00,1.6624e+02,1.0485e+01,6.8008e+01,
RightTeste,9.3929e+00,1.8694e+01,4.5870e+00,8.2320e+01,5.3986e+00,3.4006e+01,
Skull,1.6356e+01,3.5163e+01,8.5452e+00,1.9008e+02,1.2452e+01,8.1137e+01,
SmallIntestine,1.4991e+00,2.3300e+00,5.5338e-01,4.1888e+00,3.8257e-01,2.0434e+00,
Spleen,3.1297e+00,5.2786e+00,1.2586e+00,1.2787e+01,1.0336e+00,5.7513e+00,
Stomach,3.0205e+00,5.1375e+00,1.2299e+00,1.3039e+01,1.0306e+00,5.7908e+00,
Thymus,3.7298e+00,6.4318e+00,1.5367e+00,1.6697e+01,1.3149e+00,7.3879e+00,
Thyroid,4.1177e+00,7.0587e+00,1.6809e+00,1.7694e+01,1.4178e+00,7.9067e+00,
Trunk,9.9208e+00,2.3629e+01,5.4948e+00,1.4763e+02,1.1690e+01,7.0097e+01,
UpperLargeIntestine,1.6417e+00,2.5876e+00,6.1453e-01,4.9030e+00,4.3840e-01,2.3566e+00,
UpperSpine,5.0648e+00,8.8780e+00,2.1297e+00,2.4599e+01,1.8837e+00,1.0711e+01,
UrinaryBladder,3.0659e+00,5.2606e+00,1.2652e+00,1.3927e+01,1.0797e+00,6.1181e+00,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,3.0673e-01,6.3538e-01,1.5234e-01,3.0934e+00,2.2361e-01,1.3716e+00,
Overall Dose,1.1454e-02,2.6716e-02,6.2531e-03,1.6174e-01,1.2579e-02,7.5842e-02,

==> spe_events_5.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 24, Event 25, Event 26, Event 27, Event 28, Event 29, 
Brain,4.3179e+00,1.2989e+01,5.9882e+00,3.2223e+00,6.6387e+01,1.6353e+00,
Head,1.1556e+01,4.0698e+01,8.2106e+00,3.7207e+00,1.5087e+02,1.7987e+00,
Heart,8.7679e-01,2.5171e+00,1.3181e+00,7.9732e-01,1.1741e+01,5.7829e-01,
LeftAdrenal,1.9559e+00,5.7463e+00,2.8648e+00,1.6228e+00,2.8689e+01,9.7449e-01,
LeftArmBone,9.2782e+00,2.9203e+01,1.0912e+01,5.4832e+00,1.4269e+02,2.5579e+00,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,5.4063e+00,1.6462e+01,7.1982e+00,3.7722e+00,8.4176e+01,1.8411e+00,
LeftKidney,2.4642e+00,7.3144e+00,3.5456e+00,1.9572e+00,3.7207e+01,1.0718e+00,
LeftLeg,1.3326e+01,4.5122e+01,1.1628e+01,5.5284e+00,1.8541e+02,2.6309e+00,
LeftLegBone,1.7044e+00,5.0245e+00,2.4734e+00,1.4009e+00,2.4966e+01,8.2557e-01,
LeftLung,2.3792e+00,7.0310e+00,3.4645e+00,1.9336e+00,3.5623e+01,1.0708e+00,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,9.7125e+00,3.0595e+01,1.1321e+01,5.6165e+00,1.5084e+02,2.5790e+00,
LeftTeste,7.5940e+00,2.3577e+01,9.4122e+00,4.7934e+00,1.1807e+02,2.2597e+00,
LowerLargeIntestine,6.2238e-01,1.7778e+00,9.3526e-01,5.7425e-01,8.1060e+00,4.4180e-01,
MaleGenitalia,2.0555e+01,7.1245e+01,1.5655e+01,7.1010e+00,2.7847e+02,3.3386e+00,
MiddleLowerSpine,1.1771e+00,3.4414e+00,1.7285e+00,9.9606e-01,1.6864e+01,6.3495e-01,
Pancreas,3.9604e-01,1.1144e+00,5.9043e-01,3.8100e-01,4.6593e+00,3.4678e-01,
Pelvis,1.5521e+00,4.6010e+00,2.2089e+00,1.2353e+00,2.2914e+01,7.3279e-01,
RibCage,1.0473e+01,3.3200e+01,1.1908e+01,5.8876e+00,1.6121e+02,2.7163e+00,
RightAdrenal,2.9865e+00,8.8606e+00,4.3247e+00,2.3806e+00,4.5385e+01,1.2676e+00,
RightArmBone,9.3283e+00,2.9341e+01,1.0995e+01,5.5313e+00,1.4345e+02,2.5882e+00,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,3.0327e+00,9.0924e+00,4.2221e+00,2.2928e+00,4.6161e+01,1.2216e+00,
RightKidney,2.2602e+00,6.6962e+00,3.2673e+00,1.8109e+00,3.4014e+01,1.0005e+00,
RightLeg,1.3302e+01,4.5044e+01,1.1601e+01,5.5146e+00,1.8508e+02,2.6236e+00,
RightLegBone,1.7342e+00,5.1168e+00,2.5173e+00,1.4195e+00,2.5557e+01,8.2412e-01,
RightLung,2.1988e+00,6.4873e+00,3.2115e+00,1.7996e+00,3.2778e+01,1.0108e+00,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,9.3960e+00,2.9494e+01,1.1120e+01,5.5472e+00,1.4616e+02,2.5535e+00,
RightTeste,5.0880e+00,1.5770e+01,6.3375e+00,3.2480e+00,7.8650e+01,1.5859e+00,
Skull,1.0218e+01,3.2804e+01,1.1039e+01,5.4346e+00,1.5401e+02,2.5546e+00,
SmallIntestine,5.5480e-01,1.5782e+00,8.3015e-01,5.1740e-01,7.0090e+00,4.2242e-01,
Spleen,1.2946e+00,3.7727e+00,1.9268e+00,1.1147e+00,1.8549e+01,7.0105e-01,
Stomach,1.2678e+00,3.7078e+00,1.8657e+00,1.0726e+00,1.8249e+01,6.7220e-01,
Thymus,1.5906e+00,4.6643e+00,2.3565e+00,1.3380e+00,2.3415e+01,7.7494e-01,
Thyroid,1.7377e+00,5.0819e+00,2.5980e+00,1.4809e+00,2.5523e+01,8.6141e-01,
Trunk,7.6914e+00,2.6239e+01,6.4665e+00,3.0775e+00,1.0498e+02,1.5239e+00,
UpperLargeIntestine,6.1903e-01,1.7681e+00,9.2788e-01,5.7028e-01,8.0250e+00,4.4619e-01,
UpperSpine,2.2150e+00,6.5321e+00,3.2428e+00,1.8168e+00,3.3048e+01,1.0189e+00,
UrinaryBladder,1.3059e+00,3.8328e+00,1.9021e+00,1.0855e+00,1.8903e+01,6.8021e-01,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,1.8317e-01,5.8754e-01,2.0212e-01,1.0308e-01,2.6778e+00,5.2366e-02,
Overall Dose,8.5317e-03,2.8842e-02,7.5135e-03,3.6089e-03,1.1816e-01,1.7666e-03,


==> spe_events_6.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 30, Event 31, Event 32, Event 33, Event 34, Event 35, 
Brain,2.2684e+02,3.1685e+02,2.3787e+02,1.6034e+02,2.0908e+00,1.3636e+01,
Head,2.8366e+02,9.5558e+02,4.9981e+02,2.6964e+02,2.5690e+00,1.9956e+01,
Heart,5.2026e+01,5.5642e+01,3.9930e+01,3.7316e+01,5.2217e-01,2.8586e+00,
LeftAdrenal,1.1058e+02,1.3332e+02,1.0119e+02,7.7844e+01,1.0548e+00,6.3974e+00,
LeftArmBone,4.0031e+02,7.5924e+02,5.0924e+02,3.0164e+02,3.6046e+00,2.5679e+01,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,2.6956e+02,4.1190e+02,3.0291e+02,1.9323e+02,2.4548e+00,1.6631e+01,
LeftKidney,1.3567e+02,1.7326e+02,1.3259e+02,9.5143e+01,1.2692e+00,7.9938e+00,
LeftLeg,4.1292e+02,1.1080e+03,6.3295e+02,3.5400e+02,3.7302e+00,2.7863e+01,
LeftLegBone,9.5486e+01,1.1724e+02,8.7915e+01,6.7348e+01,9.1053e-01,5.5042e+00,
LeftLung,1.3318e+02,1.6512e+02,1.2650e+02,9.3112e+01,1.2531e+00,7.7526e+00,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,4.1304e+02,8.0958e+02,5.4037e+02,3.1303e+02,3.6992e+00,2.6834e+01,
LeftTeste,3.4773e+02,6.0711e+02,4.2389e+02,2.5645e+02,3.1377e+00,2.2050e+01,
LowerLargeIntestine,3.7068e+01,3.8886e+01,2.7258e+01,2.6850e+01,3.7737e-01,2.0231e+00,
MaleGenitalia,5.4245e+02,1.7496e+03,9.3724e+02,5.0043e+02,4.8773e+00,3.8148e+01,
MiddleLowerSpine,6.7084e+01,7.9055e+01,5.8951e+01,4.7567e+01,6.4918e-01,3.8343e+00,
Pancreas,2.3732e+01,2.3565e+01,1.4959e+01,1.7792e+01,2.5320e-01,1.2612e+00,
Pelvis,8.4752e+01,1.0896e+02,8.0979e+01,6.0265e+01,8.0470e-01,4.9659e+00,
RibCage,4.3346e+02,8.7732e+02,5.7514e+02,3.3203e+02,3.8861e+00,2.8252e+01,
RightAdrenal,1.6543e+02,2.0959e+02,1.6211e+02,1.1539e+02,1.5412e+00,9.7533e+00,
RightArmBone,4.0356e+02,7.6259e+02,5.1198e+02,3.0386e+02,3.6358e+00,2.5865e+01,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,1.6036e+02,2.2033e+02,1.6490e+02,1.1375e+02,1.4902e+00,9.6004e+00,
RightKidney,1.2522e+02,1.5809e+02,1.2106e+02,8.7744e+01,1.1743e+00,7.3499e+00,
RightLeg,4.1194e+02,1.1063e+03,6.3183e+02,3.5325e+02,3.7211e+00,2.7803e+01,
RightLegBone,9.7046e+01,1.1965e+02,9.0210e+01,6.8307e+01,9.2198e-01,5.6122e+00,
RightLung,1.2363e+02,1.5183e+02,1.1622e+02,8.6469e+01,1.1666e+00,7.1748e+00,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,4.0684e+02,7.7666e+02,5.2415e+02,3.0618e+02,3.6478e+00,2.6291e+01,
RightTeste,2.3463e+02,4.0361e+02,2.8182e+02,1.7297e+02,2.1267e+00,1.4816e+01,
Skull,4.0029e+02,8.6062e+02,5.4427e+02,3.1361e+02,3.6035e+00,2.6204e+01,
SmallIntestine,3.3031e+01,3.4200e+01,2.3264e+01,2.4212e+01,3.4135e-01,1.7904e+00,
Spleen,7.4972e+01,8.6042e+01,6.4811e+01,5.2784e+01,7.2507e-01,4.2504e+00,
Stomach,7.2381e+01,8.5259e+01,6.3896e+01,5.1162e+01,6.9834e-01,4.1355e+00,
Thymus,9.1179e+01,1.0773e+02,8.2638e+01,6.3661e+01,8.6745e-01,5.2300e+00,
Thyroid,1.0072e+02,1.1666e+02,9.0001e+01,7.0069e+01,9.5935e-01,5.7559e+00,
Trunk,2.2923e+02,6.3567e+02,3.5531e+02,2.0026e+02,2.0852e+00,1.5487e+01,
UpperLargeIntestine,3.6767e+01,3.8646e+01,2.6938e+01,2.6711e+01,3.7516e-01,2.0095e+00,
UpperSpine,1.2484e+02,1.5268e+02,1.1722e+02,8.7202e+01,1.1774e+00,7.2449e+00,
UrinaryBladder,7.3543e+01,8.8808e+01,6.6350e+01,5.2167e+01,7.0740e-01,4.2405e+00,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,7.4351e+00,1.4605e+01,9.3687e+00,5.7538e+00,6.8110e-02,4.7225e-01,
Overall Dose,2.6788e-01,7.0379e-01,4.0273e-01,2.2869e-01,2.4327e-03,1.7938e-02,


==> spe_events_7.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 36, Event 37, Event 38, Event 39, Event 40, Event 41, 
Brain,1.7777e+01,9.7912e+00,9.2707e+00,6.4122e+01,4.7577e+01,6.7622e+00,
Head,2.2803e+01,1.0344e+01,1.2241e+01,1.5992e+02,1.0435e+02,2.0900e+01,
Heart,4.1705e+00,2.5692e+00,2.0120e+00,1.0024e+01,8.9953e+00,1.1801e+00,
LeftAdrenal,8.7371e+00,5.0650e+00,4.4196e+00,2.6221e+01,2.1103e+01,2.8737e+00,
LeftArmBone,3.1423e+01,1.6096e+01,1.6812e+01,1.4786e+02,9.9700e+01,1.5567e+01,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,2.1106e+01,1.1313e+01,1.1147e+01,8.3901e+01,5.9649e+01,8.6857e+00,
LeftKidney,1.0663e+01,6.0267e+00,5.4855e+00,3.4890e+01,2.6998e+01,3.7401e+00,
LeftLeg,3.2831e+01,1.5780e+01,1.7597e+01,1.9541e+02,1.2865e+02,2.3513e+01,
LeftLegBone,7.5414e+00,4.3697e+00,3.8116e+00,2.2847e+01,1.8356e+01,2.5178e+00,
LeftLung,1.0475e+01,5.9835e+00,5.3551e+00,3.2904e+01,2.5992e+01,3.5708e+00,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,3.2416e+01,1.6375e+01,1.7445e+01,1.5851e+02,1.0492e+02,1.6413e+01,
LeftTeste,2.7251e+01,1.4168e+01,1.4541e+01,1.2119e+02,8.2810e+01,1.2556e+01,
LowerLargeIntestine,2.9864e+00,1.8646e+00,1.4235e+00,6.8343e+00,6.2774e+00,8.1766e-01,
MaleGenitalia,4.3435e+01,1.9735e+01,2.3460e+01,2.9863e+02,1.9193e+02,3.7079e+01,
MiddleLowerSpine,5.3232e+00,3.1364e+00,2.6583e+00,1.5219e+01,1.2524e+01,1.6941e+00,
Pancreas,1.9448e+00,1.2673e+00,8.8847e-01,3.7717e+00,3.7557e+00,4.7894e-01,
Pelvis,6.6968e+00,3.8338e+00,3.4055e+00,2.1455e+01,1.6732e+01,2.3225e+00,
RibCage,3.4059e+01,1.7138e+01,1.8319e+01,1.6964e+02,1.1208e+02,1.7777e+01,
RightAdrenal,1.2980e+01,7.3162e+00,6.6995e+00,4.2449e+01,3.2889e+01,4.5453e+00,
RightArmBone,3.1680e+01,1.6248e+01,1.6941e+01,1.4856e+02,1.0027e+02,1.5636e+01,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,1.2598e+01,7.0037e+00,6.5280e+00,4.4442e+01,3.3218e+01,4.6986e+00,
RightKidney,9.8461e+00,5.5872e+00,5.0537e+00,3.1733e+01,2.4731e+01,3.4142e+00,
RightLeg,3.2754e+01,1.5738e+01,1.7557e+01,1.9510e+02,1.2841e+02,2.3474e+01,
RightLegBone,7.6565e+00,4.4178e+00,3.8826e+00,2.3459e+01,1.8748e+01,2.5737e+00,
RightLung,9.7309e+00,5.5807e+00,4.9618e+00,3.0153e+01,2.3967e+01,3.2835e+00,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,3.1912e+01,1.6219e+01,1.7148e+01,1.5289e+02,1.0183e+02,1.5807e+01,
RightTeste,1.8412e+01,9.6395e+00,9.7892e+00,8.0276e+01,5.5297e+01,8.3624e+00,
Skull,3.1546e+01,1.5792e+01,1.6918e+01,1.6220e+02,1.0709e+02,1.7470e+01,
SmallIntestine,2.6762e+00,1.6930e+00,1.2591e+00,5.8565e+00,5.4894e+00,7.1139e-01,
Spleen,5.9424e+00,3.5141e+00,2.9647e+00,1.6503e+01,1.3811e+01,1.8537e+00,
Stomach,5.7367e+00,3.3725e+00,2.8709e+00,1.6461e+01,1.3535e+01,1.8308e+00,
Thymus,7.1887e+00,4.1757e+00,3.6371e+00,2.1174e+01,1.7246e+01,2.3360e+00,
Thyroid,7.9401e+00,4.6297e+00,4.0107e+00,2.2824e+01,1.8845e+01,2.5375e+00,
Trunk,1.8289e+01,8.7983e+00,9.7518e+00,1.1034e+02,7.2967e+01,1.3586e+01,
UpperLargeIntestine,2.9662e+00,1.8538e+00,1.4118e+00,6.7693e+00,6.2206e+00,8.1069e-01,
UpperSpine,9.8243e+00,5.6334e+00,5.0115e+00,3.0359e+01,2.4165e+01,3.3065e+00,
UrinaryBladder,5.8284e+00,3.4030e+00,2.9282e+00,1.7273e+01,1.3960e+01,1.9018e+00,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,5.8715e-01,3.0547e-01,3.0962e-01,2.7322e+00,1.8851e+00,3.0659e-01,
Overall Dose,2.1314e-02,1.0365e-02,1.1370e-02,1.2389e-01,8.2195e-02,1.4980e-02,


==> spe_events_8.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 42, Event 43, Event 44, Event 45, Event 46, Event 47, 
Brain,6.1539e+01,4.4976e+01,5.2761e+00,1.8100e+00,2.5130e+00,2.4280e+02,
Head,1.3623e+02,6.9533e+01,8.2147e+00,3.8370e+00,5.5777e+00,3.9100e+02,
Heart,9.0129e+00,8.4304e+00,1.1261e+00,3.3560e-01,5.4486e-01,4.4756e+01,
LeftAdrenal,2.4890e+01,2.0190e+01,2.4814e+00,7.9803e-01,1.1756e+00,1.0806e+02,
LeftArmBone,1.3843e+02,8.7679e+01,9.9546e+00,3.7829e+00,5.1063e+00,4.7831e+02,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,8.0260e+01,5.5702e+01,6.4047e+00,2.2720e+00,3.0959e+00,3.0143e+02,
LeftKidney,3.3473e+01,2.5841e+01,3.0929e+00,1.0251e+00,1.4597e+00,1.3888e+02,
LeftLeg,1.7264e+02,9.6234e+01,1.1166e+01,4.7905e+00,6.7533e+00,5.3402e+02,
LeftLegBone,2.1616e+01,1.7414e+01,2.1476e+00,6.9384e-01,1.0207e+00,9.3445e+01,
LeftLung,3.1534e+01,2.4892e+01,3.0135e+00,9.8579e-01,1.4177e+00,1.3376e+02,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,1.4846e+02,9.2224e+01,1.0370e+01,3.9860e+00,5.3299e+00,5.0342e+02,
LeftTeste,1.1460e+02,7.4888e+01,8.5026e+00,3.1499e+00,4.2463e+00,4.0709e+02,
LowerLargeIntestine,6.0176e+00,5.8410e+00,7.9656e-01,2.3319e-01,3.8969e-01,3.0878e+01,
MaleGenitalia,2.5826e+02,1.3348e+02,1.5511e+01,7.1027e+00,1.0092e+01,7.4773e+02,
MiddleLowerSpine,1.4244e+01,1.1893e+01,1.4929e+00,4.7190e-01,7.1294e-01,6.3541e+01,
Pancreas,3.0010e+00,3.3730e+00,4.9833e-01,1.3723e-01,2.5374e-01,1.7598e+01,
Pelvis,2.0267e+01,1.5814e+01,1.9257e+00,6.3295e-01,9.2270e-01,8.4851e+01,
RibCage,1.5800e+02,9.7126e+01,1.0952e+01,4.2509e+00,5.7078e+00,5.3096e+02,
RightAdrenal,4.0959e+01,3.1648e+01,3.7704e+00,1.2501e+00,1.7689e+00,1.7011e+02,
RightArmBone,1.3910e+02,8.8257e+01,1.0026e+01,3.8045e+00,5.1380e+00,4.8139e+02,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,4.2416e+01,3.1379e+01,3.7123e+00,1.2619e+00,1.7738e+00,1.6912e+02,
RightKidney,3.0430e+01,2.3690e+01,2.8464e+00,9.3860e-01,1.3421e+00,1.2727e+02,
RightLeg,1.7235e+02,9.6037e+01,1.1143e+01,4.7817e+00,6.7405e+00,5.3295e+02,
RightLegBone,2.2276e+01,1.7831e+01,2.1868e+00,7.0930e-01,1.0369e+00,9.5707e+01,
RightLung,2.8851e+01,2.2954e+01,2.7903e+00,9.0847e-01,1.3132e+00,1.2327e+02,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,1.4357e+02,9.0168e+01,1.0153e+01,3.8704e+00,5.1789e+00,4.9175e+02,
RightTeste,7.5838e+01,5.0056e+01,5.7105e+00,2.1016e+00,2.8533e+00,2.7176e+02,
Skull,1.4921e+02,8.9997e+01,1.0236e+01,4.0457e+00,5.4940e+00,4.9348e+02,
SmallIntestine,5.0141e+00,5.0523e+00,7.0516e-01,2.0290e-01,3.4972e-01,2.6603e+01,
Spleen,1.5518e+01,1.3179e+01,1.6602e+00,5.2055e-01,7.8696e-01,7.0433e+01,
Stomach,1.5460e+01,1.2876e+01,1.6117e+00,5.1040e-01,7.6714e-01,6.8850e+01,
Thymus,2.0196e+01,1.6553e+01,2.0391e+00,6.5266e-01,9.5769e-01,8.8756e+01,
Thyroid,2.1847e+01,1.8157e+01,2.2434e+00,7.1308e-01,1.0497e+00,9.7280e+01,
Trunk,9.6477e+01,5.3254e+01,6.2443e+00,2.7075e+00,3.8673e+00,2.9606e+02,
UpperLargeIntestine,5.9388e+00,5.7805e+00,7.8973e-01,2.3088e-01,3.8778e-01,3.0521e+01,
UpperSpine,2.9087e+01,2.3182e+01,2.8160e+00,9.1612e-01,1.3235e+00,1.2447e+02,
UrinaryBladder,1.6228e+01,1.3262e+01,1.6468e+00,5.2677e-01,7.8674e-01,7.0914e+01,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,2.5032e+00,1.5888e+00,1.8526e-01,7.0949e-02,9.9236e-02,8.6832e+00,
Overall Dose,1.0933e-01,6.1613e-02,7.1910e-03,3.0590e-03,4.3376e-03,3.4155e-01,


==> spe_events_9.csv <==
organ,e1,e2,e3,e4,e5,e6,
Organ,Event 48, Event 49, Event 50, Event 51, Event 52, Event 53, 
Brain,5.5397e+01,1.1635e+01,5.0207e+01,1.7004e+01,1.0342e+01,1.2771e+02,
Head,7.4976e+01,2.1145e+01,1.0174e+02,3.7080e+01,2.6015e+01,2.4840e+02,
Heart,1.3551e+01,2.4102e+00,7.6036e+00,3.0324e+00,1.8236e+00,1.9387e+01,
LeftAdrenal,2.7629e+01,5.3810e+00,2.0636e+01,7.3820e+00,4.4461e+00,5.2644e+01,
LeftArmBone,9.8130e+01,2.2903e+01,1.0977e+02,3.6114e+01,2.2720e+01,2.7673e+02,
LeftBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftClavicle,6.5580e+01,1.4296e+01,6.4935e+01,2.1488e+01,1.3164e+01,1.6494e+02,
LeftKidney,3.3397e+01,6.7496e+00,2.7566e+01,9.5583e+00,5.7719e+00,7.0273e+01,
LeftLeg,1.0544e+02,2.7405e+01,1.3203e+02,4.6090e+01,3.1008e+01,3.2662e+02,
LeftLegBone,2.3862e+01,4.6634e+00,1.7877e+01,6.4215e+00,3.8787e+00,4.5535e+01,
LeftLung,3.2882e+01,6.5490e+00,2.6049e+01,9.1628e+00,5.5227e+00,6.6404e+01,
LeftOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
LeftScapula,1.0112e+02,2.3956e+01,1.1748e+02,3.8151e+01,2.4000e+01,2.9622e+02,
LeftTeste,8.4814e+01,1.9327e+01,9.1597e+01,2.9989e+01,1.8645e+01,2.3175e+02,
LowerLargeIntestine,9.7822e+00,1.7029e+00,5.0992e+00,2.0938e+00,1.2605e+00,1.3005e+01,
MaleGenitalia,1.4149e+02,3.9401e+01,1.9421e+02,6.8706e+01,4.7389e+01,4.7654e+02,
MiddleLowerSpine,1.6969e+01,3.2299e+00,1.1843e+01,4.3416e+00,2.6166e+00,3.0204e+01,
Pancreas,6.5435e+00,1.0625e+00,2.5861e+00,1.2035e+00,7.2919e-01,6.5908e+00,
Pelvis,2.1172e+01,4.2091e+00,1.6678e+01,5.8812e+00,3.5643e+00,4.2472e+01,
RibCage,1.0652e+02,2.5435e+01,1.2462e+02,4.0710e+01,2.5762e+01,3.1365e+02,
RightAdrenal,4.0536e+01,8.2175e+00,3.3763e+01,1.1665e+01,7.0317e+00,8.6112e+01,
RightArmBone,9.8941e+01,2.3053e+01,1.1034e+02,3.6313e+01,2.2835e+01,2.7820e+02,
RightBreast,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightClavicle,3.9433e+01,8.1749e+00,3.4660e+01,1.1827e+01,7.1894e+00,8.8206e+01,
RightKidney,3.0868e+01,6.2028e+00,2.5091e+01,8.7415e+00,5.2743e+00,6.3969e+01,
RightLeg,1.0519e+02,2.7351e+01,1.3180e+02,4.6008e+01,3.0954e+01,3.2605e+02,
RightLegBone,2.4173e+01,4.7509e+00,1.8414e+01,6.5730e+00,3.9684e+00,4.6913e+01,
RightLung,3.0591e+01,6.0577e+00,2.3859e+01,8.4335e+00,5.0808e+00,6.0826e+01,
RightOvary,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
RightScapula,9.9450e+01,2.3364e+01,1.1388e+02,3.7006e+01,2.3210e+01,2.8738e+02,
RightTeste,5.7392e+01,1.2961e+01,6.0690e+01,1.9979e+01,1.2417e+01,1.5356e+02,
Skull,9.9305e+01,2.4022e+01,1.1690e+02,3.8769e+01,2.4840e+01,2.9312e+02,
SmallIntestine,8.8422e+00,1.5073e+00,4.2651e+00,1.8099e+00,1.0921e+00,1.0876e+01,
Spleen,1.8913e+01,3.5783e+00,1.2944e+01,4.7816e+00,2.8737e+00,3.3016e+01,
Stomach,1.8252e+01,3.4856e+00,1.2853e+01,4.6993e+00,2.8305e+00,3.2777e+01,
Thymus,2.2678e+01,4.4061e+00,1.6778e+01,6.0330e+00,3.6253e+00,4.2796e+01,
Thyroid,2.5043e+01,4.8352e+00,1.8198e+01,6.5817e+00,3.9475e+00,4.6446e+01,
Trunk,5.9140e+01,1.5443e+01,7.3444e+01,2.6038e+01,1.7679e+01,1.8115e+02,
UpperLargeIntestine,9.7271e+00,1.6899e+00,5.0329e+00,2.0718e+00,1.2482e+00,1.2836e+01,
UpperSpine,3.0866e+01,6.1108e+00,2.4067e+01,8.5042e+00,5.1204e+00,6.1370e+01,
UrinaryBladder,1.8526e+01,3.5738e+00,1.3452e+01,4.8620e+00,2.9339e+00,3.4302e+01,
Uterus,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
Total Dose,1.8571e+00,4.3024e-01,1.9730e+00,6.7510e-01,4.3281e-01,4.9490e+00,
Overall Dose,6.8538e-02,1.7594e-02,8.3711e-02,2.9386e-02,1.9757e-02,2.0712e-01,


==> standard_table.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.34E+02,2.40E+02,2.55E+02,1.98E+02,3.11E+02,2.24E+02,2.37E+02,1.85E+02
Head,1.85E+02,1.33E+02,1.81E+02,1.37E+02,1.77E+02,1.26E+02,1.73E+02,1.30E+02
Heart,2.24E+02,1.64E+02,1.91E+02,1.51E+02,1.95E+02,1.43E+02,1.65E+02,1.31E+02
LeftAdrenal,2.56E+02,1.85E+02,2.09E+02,1.64E+02,3.17E+02,2.30E+02,2.28E+02,1.79E+02
LeftArmBone,3.67E+02,2.62E+02,2.73E+02,2.08E+02,3.61E+02,2.58E+02,2.67E+02,2.04E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.73E+02,3.37E+02,4.33E+02,3.24E+02
LeftClavicle,3.27E+02,2.35E+02,2.39E+02,1.86E+02,3.11E+02,2.24E+02,2.44E+02,1.90E+02
LeftKidney,2.69E+02,1.95E+02,1.98E+02,1.56E+02,2.65E+02,1.92E+02,1.94E+02,1.52E+02
LeftLeg,3.26E+02,2.33E+02,2.81E+02,2.14E+02,3.25E+02,2.32E+02,2.81E+02,2.13E+02
LeftLegBone,2.38E+02,1.73E+02,1.99E+02,1.56E+02,2.33E+02,1.70E+02,1.93E+02,1.52E+02
LeftLung,2.71E+02,1.96E+02,2.13E+02,1.67E+02,2.66E+02,1.93E+02,2.13E+02,1.67E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.85E+02,2.11E+02,2.58E+02,2.06E+02
LeftScapula,3.43E+02,2.46E+02,2.54E+02,1.94E+02,3.89E+02,2.78E+02,2.86E+02,2.19E+02
LeftTeste,3.60E+02,2.58E+02,2.35E+02,1.81E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,1.87E+02,1.37E+02,1.57E+02,1.25E+02,2.27E+02,1.66E+02,1.88E+02,1.49E+02
MaleGenitalia,3.14E+02,2.25E+02,3.11E+02,2.33E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,2.11E+02,1.54E+02,1.67E+02,1.32E+02,2.08E+02,1.52E+02,1.66E+02,1.31E+02
Pancreas,1.59E+02,1.17E+02,1.34E+02,1.07E+02,1.85E+02,1.36E+02,1.63E+02,1.30E+02
Pelvis,2.18E+02,1.59E+02,1.70E+02,1.35E+02,2.14E+02,1.56E+02,1.66E+02,1.31E+02
RibCage,3.68E+02,2.63E+02,2.83E+02,2.16E+02,3.52E+02,2.52E+02,2.70E+02,2.06E+02
RightAdrenal,2.90E+02,2.10E+02,1.97E+02,1.55E+02,2.84E+02,2.06E+02,2.07E+02,1.63E+02
RightArmBone,3.78E+02,2.71E+02,2.80E+02,2.14E+02,3.63E+02,2.60E+02,2.70E+02,2.07E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.09E+02,3.62E+02,4.58E+02,3.42E+02
RightClavicle,2.94E+02,2.12E+02,2.17E+02,1.70E+02,3.31E+02,2.38E+02,2.40E+02,1.87E+02
RightKidney,2.59E+02,1.88E+02,1.89E+02,1.49E+02,2.47E+02,1.79E+02,1.79E+02,1.40E+02
RightLeg,3.24E+02,2.32E+02,2.80E+02,2.13E+02,3.34E+02,2.39E+02,2.88E+02,2.19E+02
RightLegBone,2.27E+02,1.65E+02,1.87E+02,1.47E+02,2.40E+02,1.74E+02,1.98E+02,1.55E+02
RightLung,2.65E+02,1.92E+02,2.08E+02,1.63E+02,2.66E+02,1.92E+02,2.14E+02,1.68E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.74E+02,1.27E+02,1.36E+02,1.08E+02
RightScapula,3.55E+02,2.54E+02,2.65E+02,2.02E+02,3.59E+02,2.56E+02,2.64E+02,2.01E+02
RightTeste,2.70E+02,1.95E+02,1.86E+02,1.45E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,3.60E+02,2.58E+02,3.00E+02,2.29E+02,3.50E+02,2.51E+02,2.91E+02,2.22E+02
SmallIntestine,1.83E+02,1.34E+02,1.52E+02,1.21E+02,1.95E+02,1.43E+02,1.61E+02,1.28E+02
Spleen,2.29E+02,1.67E+02,1.83E+02,1.44E+02,2.16E+02,1.57E+02,1.78E+02,1.41E+02
Stomach,2.19E+02,1.60E+02,1.72E+02,1.36E+02,2.22E+02,1.62E+02,1.73E+02,1.37E+02
Thymus,2.13E+02,1.55E+02,1.69E+02,1.33E+02,2.10E+02,1.52E+02,1.67E+02,1.32E+02
Thyroid,2.37E+02,1.73E+02,1.93E+02,1.53E+02,2.19E+02,1.59E+02,1.65E+02,1.30E+02
Trunk,2.22E+02,1.60E+02,1.93E+02,1.48E+02,2.22E+02,1.60E+02,1.92E+02,1.47E+02
UpperLargeIntestine,1.88E+02,1.38E+02,1.57E+02,1.25E+02,2.01E+02,1.47E+02,1.68E+02,1.34E+02
UpperSpine,2.69E+02,1.95E+02,2.07E+02,1.63E+02,2.38E+02,1.73E+02,1.89E+02,1.48E+02
UrinaryBladder,2.20E+02,1.61E+02,1.71E+02,1.35E+02,2.38E+02,1.73E+02,1.83E+02,1.45E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.88E+02,1.38E+02,1.52E+02,1.22E+02
Overall Dose (GyYear),0.2544001307,0.183020546,0.21748047,0.16658196,0.2554133905,0.1837645932,0.2181082493,0.1670796805

==> surface.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,m_hy_min,m_hy_max,f_h_min,f_h_max,f_he_min,f_he_max,f_hy_min,f_hy_max
Brain,1.72E+02,1.23E+02,1.31E+02,1.02E+02,8.43E+01,6.05E+01,1.60E+02,1.15E+02,1.22E+02,9.52E+01,7.81E+01,5.64E+01
Head,9.52E+01,6.85E+01,9.31E+01,7.04E+01,4.66E+01,3.35E+01,9.10E+01,6.48E+01,8.90E+01,6.69E+01,4.46E+01,3.17E+01
Heart,1.15E+02,8.43E+01,9.83E+01,7.77E+01,5.64E+01,4.13E+01,1.00E+02,7.35E+01,8.48E+01,6.73E+01,4.91E+01,3.60E+01
LeftAdrenal,1.32E+02,9.52E+01,1.08E+02,8.43E+01,6.44E+01,4.66E+01,1.62E+02,1.18E+02,1.17E+02,9.21E+01,7.95E+01,5.79E+01
LeftArmBone,1.89E+02,1.35E+02,1.40E+02,1.07E+02,9.25E+01,6.59E+01,1.86E+02,1.33E+02,1.37E+02,1.05E+02,9.12E+01,6.50E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.44E+02,1.74E+02,2.23E+02,1.67E+02,1.19E+02,8.50E+01
LeftClavicle,1.68E+02,1.21E+02,1.23E+02,9.56E+01,8.22E+01,5.92E+01,1.60E+02,1.15E+02,1.25E+02,9.77E+01,7.81E+01,5.64E+01
LeftKidney,1.38E+02,1.00E+02,1.02E+02,8.02E+01,6.77E+01,4.91E+01,1.36E+02,9.87E+01,9.98E+01,7.81E+01,6.67E+01,4.83E+01
LeftLeg,1.68E+02,1.20E+02,1.44E+02,1.10E+02,8.22E+01,5.87E+01,1.67E+02,1.19E+02,1.44E+02,1.09E+02,8.16E+01,5.84E+01
LeftLegBone,1.22E+02,8.90E+01,1.02E+02,8.02E+01,5.99E+01,4.36E+01,1.20E+02,8.74E+01,9.93E+01,7.81E+01,5.87E+01,4.28E+01
LeftLung,1.39E+02,1.01E+02,1.09E+02,8.58E+01,6.83E+01,4.93E+01,1.37E+02,9.93E+01,1.09E+02,8.58E+01,6.70E+01,4.86E+01
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.47E+02,1.09E+02,1.33E+02,1.06E+02,7.20E+01,5.31E+01
LeftScapula,1.76E+02,1.27E+02,1.31E+02,9.98E+01,8.64E+01,6.20E+01,2.00E+02,1.43E+02,1.47E+02,1.13E+02,9.80E+01,6.99E+01
LeftTeste,1.85E+02,1.33E+02,1.21E+02,9.31E+01,9.05E+01,6.50E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,9.62E+01,7.04E+01,8.08E+01,6.43E+01,4.71E+01,3.45E+01,1.17E+02,8.54E+01,9.67E+01,7.66E+01,5.72E+01,4.18E+01
MaleGenitalia,1.61E+02,1.16E+02,1.60E+02,1.20E+02,7.88E+01,5.67E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.09E+02,7.92E+01,8.58E+01,6.79E+01,5.31E+01,3.88E+01,1.07E+02,7.81E+01,8.54E+01,6.73E+01,5.24E+01,3.82E+01
Pancreas,8.18E+01,6.02E+01,6.89E+01,5.50E+01,4.00E+01,2.95E+01,9.52E+01,7.00E+01,8.39E+01,6.69E+01,4.66E+01,3.43E+01
Pelvis,1.12E+02,8.18E+01,8.74E+01,6.94E+01,5.49E+01,4.00E+01,1.10E+02,8.02E+01,8.54E+01,6.73E+01,5.39E+01,3.93E+01
RibCage,1.89E+02,1.35E+02,1.46E+02,1.11E+02,9.25E+01,6.62E+01,1.81E+02,1.30E+02,1.39E+02,1.06E+02,8.84E+01,6.35E+01
RightAdrenal,1.50E+02,1.08E+02,1.01E+02,7.97E+01,7.33E+01,5.28E+01,1.46E+02,1.06E+02,1.06E+02,8.39E+01,7.13E+01,5.19E+01
RightArmBone,1.95E+02,1.39E+02,1.44E+02,1.10E+02,9.53E+01,6.83E+01,1.86E+02,1.34E+02,1.39E+02,1.06E+02,9.12E+01,6.55E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.62E+02,1.86E+02,2.35E+02,1.76E+02,1.28E+02,9.12E+01
RightClavicle,1.51E+02,1.09E+02,1.12E+02,8.74E+01,7.40E+01,5.34E+01,1.71E+02,1.22E+02,1.23E+02,9.62E+01,8.36E+01,5.99E+01
RightKidney,1.33E+02,9.67E+01,9.72E+01,7.66E+01,6.52E+01,4.74E+01,1.27E+02,9.21E+01,9.21E+01,7.20E+01,6.22E+01,4.51E+01
RightLeg,1.67E+02,1.19E+02,1.44E+02,1.09E+02,8.16E+01,5.84E+01,1.72E+02,1.23E+02,1.48E+02,1.13E+02,8.43E+01,6.02E+01
RightLegBone,1.17E+02,8.48E+01,9.62E+01,7.56E+01,5.72E+01,4.15E+01,1.23E+02,8.95E+01,1.02E+02,7.97E+01,6.05E+01,4.38E+01
RightLung,1.36E+02,9.87E+01,1.07E+02,8.39E+01,6.67E+01,4.83E+01,1.37E+02,9.87E+01,1.10E+02,8.64E+01,6.70E+01,4.83E+01
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.95E+01,6.54E+01,7.00E+01,5.56E+01,4.38E+01,3.20E+01
RightScapula,1.82E+02,1.31E+02,1.36E+02,1.04E+02,8.91E+01,6.39E+01,1.85E+02,1.32E+02,1.36E+02,1.03E+02,9.05E+01,6.44E+01
RightTeste,1.39E+02,1.00E+02,9.56E+01,7.46E+01,6.80E+01,4.91E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.85E+02,1.33E+02,1.54E+02,1.18E+02,9.05E+01,6.50E+01,1.81E+02,1.29E+02,1.50E+02,1.14E+02,8.84E+01,6.32E+01
SmallIntestine,9.41E+01,6.89E+01,7.81E+01,6.22E+01,4.61E+01,3.37E+01,1.00E+02,7.35E+01,8.27E+01,6.58E+01,4.91E+01,3.60E+01
Spleen,1.18E+02,8.58E+01,9.41E+01,7.41E+01,5.76E+01,4.20E+01,1.11E+02,8.08E+01,9.16E+01,7.25E+01,5.44E+01,3.95E+01
Stomach,1.13E+02,8.23E+01,8.85E+01,7.00E+01,5.51E+01,4.03E+01,1.14E+02,8.33E+01,8.90E+01,7.04E+01,5.59E+01,4.08E+01
Thymus,1.09E+02,7.97E+01,8.69E+01,6.85E+01,5.36E+01,3.90E+01,1.08E+02,7.81E+01,8.58E+01,6.79E+01,5.28E+01,3.82E+01
Thyroid,1.22E+02,8.90E+01,9.93E+01,7.87E+01,5.97E+01,4.36E+01,1.13E+02,8.18E+01,8.48E+01,6.69E+01,5.51E+01,4.00E+01
Trunk,1.14E+02,8.23E+01,9.93E+01,7.62E+01,5.59E+01,4.03E+01,1.14E+02,8.23E+01,9.87E+01,7.56E+01,5.59E+01,4.03E+01
UpperLargeIntestine,9.67E+01,7.10E+01,8.08E+01,6.43E+01,4.74E+01,3.47E+01,1.03E+02,7.56E+01,8.64E+01,6.89E+01,5.06E+01,3.70E+01
UpperSpine,1.38E+02,1.00E+02,1.06E+02,8.39E+01,6.77E+01,4.91E+01,1.22E+02,8.90E+01,9.72E+01,7.62E+01,5.99E+01,4.36E+01
UrinaryBladder,1.13E+02,8.27E+01,8.79E+01,6.94E+01,5.54E+01,4.05E+01,1.22E+02,8.90E+01,9.41E+01,7.46E+01,5.99E+01,4.36E+01
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.67E+01,7.10E+01,7.81E+01,6.27E+01,4.74E+01,3.47E+01

==> surface5gal_1.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,3.34E+02,2.40E+02,2.55E+02,1.98E+02,3.11E+02,2.24E+02,2.37E+02,1.85E+02
Head,1.85E+02,1.33E+02,1.81E+02,1.37E+02,1.77E+02,1.26E+02,1.73E+02,1.30E+02
Heart,2.24E+02,1.64E+02,1.91E+02,1.51E+02,1.95E+02,1.43E+02,1.65E+02,1.31E+02
LeftAdrenal,2.56E+02,1.85E+02,2.09E+02,1.64E+02,3.17E+02,2.30E+02,2.28E+02,1.79E+02
LeftArmBone,3.67E+02,2.62E+02,2.73E+02,2.08E+02,3.61E+02,2.58E+02,2.67E+02,2.04E+02
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,4.73E+02,3.37E+02,4.33E+02,3.24E+02
LeftClavicle,3.27E+02,2.35E+02,2.39E+02,1.86E+02,3.11E+02,2.24E+02,2.44E+02,1.90E+02
LeftKidney,2.69E+02,1.95E+02,1.98E+02,1.56E+02,2.65E+02,1.92E+02,1.94E+02,1.52E+02
LeftLeg,3.26E+02,2.33E+02,2.81E+02,2.14E+02,3.25E+02,2.32E+02,2.81E+02,2.13E+02
LeftLegBone,2.38E+02,1.73E+02,1.99E+02,1.56E+02,2.33E+02,1.70E+02,1.93E+02,1.52E+02
LeftLung,2.71E+02,1.96E+02,2.13E+02,1.67E+02,2.66E+02,1.93E+02,2.13E+02,1.67E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.85E+02,2.11E+02,2.58E+02,2.06E+02
LeftScapula,3.43E+02,2.46E+02,2.54E+02,1.94E+02,3.89E+02,2.78E+02,2.86E+02,2.19E+02
LeftTeste,3.60E+02,2.58E+02,2.35E+02,1.81E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,1.87E+02,1.37E+02,1.57E+02,1.25E+02,2.27E+02,1.66E+02,1.88E+02,1.49E+02
MaleGenitalia,3.14E+02,2.25E+02,3.11E+02,2.33E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,2.11E+02,1.54E+02,1.67E+02,1.32E+02,2.08E+02,1.52E+02,1.66E+02,1.31E+02
Pancreas,1.59E+02,1.17E+02,1.34E+02,1.07E+02,1.85E+02,1.36E+02,1.63E+02,1.30E+02
Pelvis,2.18E+02,1.59E+02,1.70E+02,1.35E+02,2.14E+02,1.56E+02,1.66E+02,1.31E+02
RibCage,3.68E+02,2.63E+02,2.83E+02,2.16E+02,3.52E+02,2.52E+02,2.70E+02,2.06E+02
RightAdrenal,2.90E+02,2.10E+02,1.97E+02,1.55E+02,2.84E+02,2.06E+02,2.07E+02,1.63E+02
RightArmBone,3.78E+02,2.71E+02,2.80E+02,2.14E+02,3.63E+02,2.60E+02,2.70E+02,2.07E+02
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,5.09E+02,3.62E+02,4.58E+02,3.42E+02
RightClavicle,2.94E+02,2.12E+02,2.17E+02,1.70E+02,3.31E+02,2.38E+02,2.40E+02,1.87E+02
RightKidney,2.59E+02,1.88E+02,1.89E+02,1.49E+02,2.47E+02,1.79E+02,1.79E+02,1.40E+02
RightLeg,3.24E+02,2.32E+02,2.80E+02,2.13E+02,3.34E+02,2.39E+02,2.88E+02,2.19E+02
RightLegBone,2.27E+02,1.65E+02,1.87E+02,1.47E+02,2.40E+02,1.74E+02,1.98E+02,1.55E+02
RightLung,2.65E+02,1.92E+02,2.08E+02,1.63E+02,2.66E+02,1.92E+02,2.14E+02,1.68E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.74E+02,1.27E+02,1.36E+02,1.08E+02
RightScapula,3.55E+02,2.54E+02,2.65E+02,2.02E+02,3.59E+02,2.56E+02,2.64E+02,2.01E+02
RightTeste,2.70E+02,1.95E+02,1.86E+02,1.45E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,3.60E+02,2.58E+02,3.00E+02,2.29E+02,3.50E+02,2.51E+02,2.91E+02,2.22E+02
SmallIntestine,1.83E+02,1.34E+02,1.52E+02,1.21E+02,1.95E+02,1.43E+02,1.61E+02,1.28E+02
Spleen,2.29E+02,1.67E+02,1.83E+02,1.44E+02,2.16E+02,1.57E+02,1.78E+02,1.41E+02
Stomach,2.19E+02,1.60E+02,1.72E+02,1.36E+02,2.22E+02,1.62E+02,1.73E+02,1.37E+02
Thymus,2.13E+02,1.55E+02,1.69E+02,1.33E+02,2.10E+02,1.52E+02,1.67E+02,1.32E+02
Thyroid,2.37E+02,1.73E+02,1.93E+02,1.53E+02,2.19E+02,1.59E+02,1.65E+02,1.30E+02
Trunk,2.22E+02,1.60E+02,1.93E+02,1.48E+02,2.22E+02,1.60E+02,1.92E+02,1.47E+02
UpperLargeIntestine,1.88E+02,1.38E+02,1.57E+02,1.25E+02,2.01E+02,1.47E+02,1.68E+02,1.34E+02
UpperSpine,2.69E+02,1.95E+02,2.07E+02,1.63E+02,2.38E+02,1.73E+02,1.89E+02,1.48E+02
UrinaryBladder,2.20E+02,1.61E+02,1.71E+02,1.35E+02,2.38E+02,1.73E+02,1.83E+02,1.45E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.88E+02,1.38E+02,1.52E+02,1.22E+02
Overall Dose (GyYear),2.54E-01,1.83E-01,2.17E-01,1.67E-01,2.55E-01,1.84E-01,2.18E-01,1.67E-01
,,,,,,,,
cruise,,,,,,,,

==> surface_1.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,1.36E+02,9.80E+01,1.04E+02,8.08E+01,1.27E+02,9.14E+01,9.67E+01,7.55E+01
Head,7.55E+01,5.43E+01,7.39E+01,5.59E+01,7.22E+01,5.14E+01,7.06E+01,5.31E+01
Heart,9.14E+01,6.69E+01,7.80E+01,6.16E+01,7.96E+01,5.84E+01,6.73E+01,5.35E+01
LeftAdrenal,1.04E+02,7.55E+01,8.53E+01,6.69E+01,1.29E+02,9.39E+01,9.31E+01,7.31E+01
LeftArmBone,1.50E+02,1.07E+02,1.11E+02,8.49E+01,1.47E+02,1.05E+02,1.09E+02,8.33E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.93E+02,1.38E+02,1.77E+02,1.32E+02
LeftClavicle,1.33E+02,9.59E+01,9.76E+01,7.59E+01,1.27E+02,9.14E+01,9.96E+01,7.76E+01
LeftKidney,1.10E+02,7.96E+01,8.08E+01,6.37E+01,1.08E+02,7.84E+01,7.92E+01,6.20E+01
LeftLeg,1.33E+02,9.51E+01,1.15E+02,8.73E+01,1.33E+02,9.47E+01,1.15E+02,8.69E+01
LeftLegBone,9.71E+01,7.06E+01,8.12E+01,6.37E+01,9.51E+01,6.94E+01,7.88E+01,6.20E+01
LeftLung,1.11E+02,8.00E+01,8.69E+01,6.82E+01,1.09E+02,7.88E+01,8.69E+01,6.82E+01
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.16E+02,8.61E+01,1.05E+02,8.41E+01
LeftScapula,1.40E+02,1.00E+02,1.04E+02,7.92E+01,1.59E+02,1.13E+02,1.17E+02,8.94E+01
LeftTeste,1.47E+02,1.05E+02,9.59E+01,7.39E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,7.63E+01,5.59E+01,6.41E+01,5.10E+01,9.27E+01,6.78E+01,7.67E+01,6.08E+01
MaleGenitalia,1.28E+02,9.18E+01,1.27E+02,9.51E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,8.61E+01,6.29E+01,6.82E+01,5.39E+01,8.49E+01,6.20E+01,6.78E+01,5.35E+01
Pancreas,6.49E+01,4.78E+01,5.47E+01,4.37E+01,7.55E+01,5.55E+01,6.65E+01,5.31E+01
Pelvis,8.90E+01,6.49E+01,6.94E+01,5.51E+01,8.73E+01,6.37E+01,6.78E+01,5.35E+01
RibCage,1.50E+02,1.07E+02,1.16E+02,8.82E+01,1.44E+02,1.03E+02,1.10E+02,8.41E+01
RightAdrenal,1.18E+02,8.57E+01,8.04E+01,6.33E+01,1.16E+02,8.41E+01,8.45E+01,6.65E+01
RightArmBone,1.54E+02,1.11E+02,1.14E+02,8.73E+01,1.48E+02,1.06E+02,1.10E+02,8.45E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.08E+02,1.48E+02,1.87E+02,1.40E+02
RightClavicle,1.20E+02,8.65E+01,8.86E+01,6.94E+01,1.35E+02,9.71E+01,9.80E+01,7.63E+01
RightKidney,1.06E+02,7.67E+01,7.71E+01,6.08E+01,1.01E+02,7.31E+01,7.31E+01,5.71E+01
RightLeg,1.32E+02,9.47E+01,1.14E+02,8.69E+01,1.36E+02,9.76E+01,1.18E+02,8.94E+01
RightLegBone,9.27E+01,6.73E+01,7.63E+01,6.00E+01,9.80E+01,7.10E+01,8.08E+01,6.33E+01
RightLung,1.08E+02,7.84E+01,8.49E+01,6.65E+01,1.09E+02,7.84E+01,8.73E+01,6.86E+01
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,7.10E+01,5.18E+01,5.55E+01,4.41E+01
RightScapula,1.45E+02,1.04E+02,1.08E+02,8.24E+01,1.47E+02,1.04E+02,1.08E+02,8.20E+01
RightTeste,1.10E+02,7.96E+01,7.59E+01,5.92E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.47E+02,1.05E+02,1.22E+02,9.35E+01,1.43E+02,1.02E+02,1.19E+02,9.06E+01
SmallIntestine,7.47E+01,5.47E+01,6.20E+01,4.94E+01,7.96E+01,5.84E+01,6.57E+01,5.22E+01
Spleen,9.35E+01,6.82E+01,7.47E+01,5.88E+01,8.82E+01,6.41E+01,7.27E+01,5.76E+01
Stomach,8.94E+01,6.53E+01,7.02E+01,5.55E+01,9.06E+01,6.61E+01,7.06E+01,5.59E+01
Thymus,8.69E+01,6.33E+01,6.90E+01,5.43E+01,8.57E+01,6.20E+01,6.82E+01,5.39E+01
Thyroid,9.67E+01,7.06E+01,7.88E+01,6.24E+01,8.94E+01,6.49E+01,6.73E+01,5.31E+01
Trunk,9.06E+01,6.53E+01,7.88E+01,6.04E+01,9.06E+01,6.53E+01,7.84E+01,6.00E+01
UpperLargeIntestine,7.67E+01,5.63E+01,6.41E+01,5.10E+01,8.20E+01,6.00E+01,6.86E+01,5.47E+01
UpperSpine,1.10E+02,7.96E+01,8.45E+01,6.65E+01,9.71E+01,7.06E+01,7.71E+01,6.04E+01
UrinaryBladder,8.98E+01,6.57E+01,6.98E+01,5.51E+01,9.71E+01,7.06E+01,7.47E+01,5.92E+01
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,7.67E+01,5.63E+01,6.20E+01,4.98E+01
Overall Dose (GyYear),1.04E-01,7.47E-02,8.88E-02,6.80E-02,1.04E-01,7.50E-02,8.90E-02,6.82E-02

==> surface_5g.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,m_hy_min,m_hy_max,f_h_min,f_h_max,f_he_min,f_he_max,f_hy_min,f_hy_max
Brain,1.55E+02,1.11E+02,1.18E+02,9.16E+01,7.59E+01,5.44E+01,1.44E+02,1.04E+02,1.10E+02,8.57E+01,7.03E+01,5.08E+01
Head,8.57E+01,6.16E+01,8.38E+01,6.34E+01,4.19E+01,3.02E+01,8.19E+01,5.83E+01,8.01E+01,6.02E+01,4.01E+01,2.86E+01
Heart,1.04E+02,7.59E+01,8.85E+01,6.99E+01,5.08E+01,3.71E+01,9.02E+01,6.62E+01,7.64E+01,6.06E+01,4.42E+01,3.24E+01
LeftAdrenal,1.18E+02,8.57E+01,9.68E+01,7.59E+01,5.80E+01,4.19E+01,1.46E+02,1.06E+02,1.06E+02,8.29E+01,7.16E+01,5.21E+01
LeftArmBone,1.70E+02,1.21E+02,1.26E+02,9.63E+01,8.33E+01,5.93E+01,1.68E+02,1.19E+02,1.24E+02,9.44E+01,8.20E+01,5.85E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.19E+02,1.56E+02,2.00E+02,1.50E+02,1.07E+02,7.65E+01
LeftClavicle,1.51E+02,1.09E+02,1.11E+02,8.61E+01,7.40E+01,5.32E+01,1.44E+02,1.04E+02,1.13E+02,8.79E+01,7.03E+01,5.08E+01
LeftKidney,1.24E+02,9.02E+01,9.16E+01,7.22E+01,6.09E+01,4.42E+01,1.23E+02,8.88E+01,8.98E+01,7.03E+01,6.00E+01,4.35E+01
LeftLeg,1.51E+02,1.08E+02,1.30E+02,9.90E+01,7.40E+01,5.28E+01,1.50E+02,1.07E+02,1.30E+02,9.85E+01,7.34E+01,5.26E+01
LeftLegBone,1.10E+02,8.01E+01,9.21E+01,7.22E+01,5.39E+01,3.92E+01,1.08E+02,7.86E+01,8.93E+01,7.03E+01,5.28E+01,3.85E+01
LeftLung,1.25E+02,9.07E+01,9.85E+01,7.72E+01,6.14E+01,4.44E+01,1.23E+02,8.93E+01,9.85E+01,7.72E+01,6.03E+01,4.37E+01
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.32E+02,9.77E+01,1.19E+02,9.54E+01,6.48E+01,4.78E+01
LeftScapula,1.59E+02,1.14E+02,1.18E+02,8.98E+01,7.77E+01,5.58E+01,1.80E+02,1.29E+02,1.32E+02,1.01E+02,8.82E+01,6.29E+01
LeftTeste,1.66E+02,1.19E+02,1.09E+02,8.38E+01,8.14E+01,5.85E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,8.66E+01,6.34E+01,7.27E+01,5.78E+01,4.24E+01,3.10E+01,1.05E+02,7.69E+01,8.71E+01,6.89E+01,5.14E+01,3.76E+01
MaleGenitalia,1.45E+02,1.04E+02,1.44E+02,1.08E+02,7.09E+01,5.10E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,9.77E+01,7.13E+01,7.72E+01,6.11E+01,4.78E+01,3.49E+01,9.63E+01,7.03E+01,7.69E+01,6.06E+01,4.71E+01,3.44E+01
Pancreas,7.36E+01,5.42E+01,6.20E+01,4.95E+01,3.60E+01,2.65E+01,8.57E+01,6.30E+01,7.55E+01,6.02E+01,4.19E+01,3.08E+01
Pelvis,1.01E+02,7.36E+01,7.86E+01,6.25E+01,4.94E+01,3.60E+01,9.90E+01,7.22E+01,7.69E+01,6.06E+01,4.85E+01,3.53E+01
RibCage,1.70E+02,1.22E+02,1.31E+02,9.99E+01,8.33E+01,5.96E+01,1.63E+02,1.17E+02,1.25E+02,9.54E+01,7.96E+01,5.71E+01
RightAdrenal,1.35E+02,9.71E+01,9.12E+01,7.17E+01,6.60E+01,4.76E+01,1.31E+02,9.54E+01,9.58E+01,7.55E+01,6.42E+01,4.67E+01
RightArmBone,1.75E+02,1.25E+02,1.30E+02,9.90E+01,8.57E+01,6.14E+01,1.68E+02,1.20E+02,1.25E+02,9.58E+01,8.20E+01,5.89E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.36E+02,1.68E+02,2.12E+02,1.59E+02,1.15E+02,8.20E+01
RightClavicle,1.36E+02,9.82E+01,1.00E+02,7.86E+01,6.66E+01,4.81E+01,1.54E+02,1.10E+02,1.11E+02,8.66E+01,7.53E+01,5.39E+01
RightKidney,1.20E+02,8.71E+01,8.74E+01,6.89E+01,5.87E+01,4.26E+01,1.14E+02,8.29E+01,8.29E+01,6.48E+01,5.59E+01,4.06E+01
RightLeg,1.50E+02,1.07E+02,1.30E+02,9.85E+01,7.34E+01,5.26E+01,1.55E+02,1.11E+02,1.34E+02,1.01E+02,7.59E+01,5.42E+01
RightLegBone,1.05E+02,7.64E+01,8.66E+01,6.80E+01,5.14E+01,3.74E+01,1.11E+02,8.05E+01,9.16E+01,7.17E+01,5.44E+01,3.94E+01
RightLung,1.23E+02,8.88E+01,9.63E+01,7.55E+01,6.00E+01,4.35E+01,1.23E+02,8.88E+01,9.90E+01,7.77E+01,6.03E+01,4.35E+01
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.05E+01,5.88E+01,6.30E+01,5.00E+01,3.94E+01,2.88E+01
RightScapula,1.64E+02,1.18E+02,1.23E+02,9.35E+01,8.02E+01,5.76E+01,1.66E+02,1.18E+02,1.22E+02,9.30E+01,8.14E+01,5.80E+01
RightTeste,1.25E+02,9.02E+01,8.61E+01,6.72E+01,6.12E+01,4.42E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.66E+02,1.19E+02,1.39E+02,1.06E+02,8.14E+01,5.85E+01,1.63E+02,1.16E+02,1.35E+02,1.03E+02,7.96E+01,5.69E+01
SmallIntestine,8.47E+01,6.20E+01,7.03E+01,5.59E+01,4.15E+01,3.03E+01,9.02E+01,6.62E+01,7.45E+01,5.92E+01,4.42E+01,3.24E+01
Spleen,1.06E+02,7.72E+01,8.47E+01,6.67E+01,5.19E+01,3.78E+01,9.99E+01,7.27E+01,8.24E+01,6.53E+01,4.89E+01,3.56E+01
Stomach,1.01E+02,7.41E+01,7.96E+01,6.30E+01,4.96E+01,3.63E+01,1.03E+02,7.50E+01,8.01E+01,6.34E+01,5.03E+01,3.67E+01
Thymus,9.85E+01,7.17E+01,7.82E+01,6.16E+01,4.82E+01,3.51E+01,9.71E+01,7.03E+01,7.72E+01,6.11E+01,4.76E+01,3.44E+01
Thyroid,1.10E+02,8.01E+01,8.93E+01,7.08E+01,5.37E+01,3.92E+01,1.01E+02,7.36E+01,7.64E+01,6.02E+01,4.96E+01,3.60E+01
Trunk,1.03E+02,7.41E+01,8.93E+01,6.85E+01,5.03E+01,3.63E+01,1.03E+02,7.41E+01,8.88E+01,6.80E+01,5.03E+01,3.63E+01
UpperLargeIntestine,8.71E+01,6.39E+01,7.27E+01,5.78E+01,4.26E+01,3.13E+01,9.30E+01,6.80E+01,7.77E+01,6.20E+01,4.55E+01,3.33E+01
UpperSpine,1.24E+02,9.02E+01,9.58E+01,7.55E+01,6.09E+01,4.42E+01,1.10E+02,8.01E+01,8.74E+01,6.85E+01,5.39E+01,3.92E+01
UrinaryBladder,1.02E+02,7.45E+01,7.91E+01,6.25E+01,4.98E+01,3.65E+01,1.10E+02,8.01E+01,8.47E+01,6.72E+01,5.39E+01,3.92E+01
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.71E+01,6.39E+01,7.03E+01,5.64E+01,4.26E+01,3.13E+01

==> surface_5gal_1.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,1.23E+02,8.82E+01,9.37E+01,7.27E+01,1.14E+02,8.23E+01,8.71E+01,6.80E+01
Head,6.80E+01,4.89E+01,6.65E+01,5.03E+01,6.50E+01,4.63E+01,6.36E+01,4.78E+01
Heart,8.23E+01,6.02E+01,7.02E+01,5.55E+01,7.16E+01,5.25E+01,6.06E+01,4.81E+01
LeftAdrenal,9.40E+01,6.80E+01,7.68E+01,6.02E+01,1.16E+02,8.45E+01,8.38E+01,6.58E+01
LeftArmBone,1.35E+02,9.62E+01,1.00E+02,7.64E+01,1.33E+02,9.48E+01,9.81E+01,7.49E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.74E+02,1.24E+02,1.59E+02,1.19E+02
LeftClavicle,1.20E+02,8.63E+01,8.78E+01,6.83E+01,1.14E+02,8.23E+01,8.96E+01,6.98E+01
LeftKidney,9.88E+01,7.16E+01,7.27E+01,5.73E+01,9.73E+01,7.05E+01,7.13E+01,5.58E+01
LeftLeg,1.20E+02,8.56E+01,1.03E+02,7.86E+01,1.19E+02,8.52E+01,1.03E+02,7.82E+01
LeftLegBone,8.74E+01,6.36E+01,7.31E+01,5.73E+01,8.56E+01,6.24E+01,7.09E+01,5.58E+01
LeftLung,9.96E+01,7.20E+01,7.82E+01,6.13E+01,9.77E+01,7.09E+01,7.82E+01,6.13E+01
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.05E+02,7.75E+01,9.48E+01,7.57E+01
LeftScapula,1.26E+02,9.04E+01,9.33E+01,7.13E+01,1.43E+02,1.02E+02,1.05E+02,8.04E+01
LeftTeste,1.32E+02,9.48E+01,8.63E+01,6.65E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,6.87E+01,5.03E+01,5.77E+01,4.59E+01,8.34E+01,6.10E+01,6.91E+01,5.47E+01
MaleGenitalia,1.15E+02,8.27E+01,1.14E+02,8.56E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,7.75E+01,5.66E+01,6.13E+01,4.85E+01,7.64E+01,5.58E+01,6.10E+01,4.81E+01
Pancreas,5.84E+01,4.30E+01,4.92E+01,3.93E+01,6.80E+01,5.00E+01,5.99E+01,4.78E+01
Pelvis,8.01E+01,5.84E+01,6.24E+01,4.96E+01,7.86E+01,5.73E+01,6.10E+01,4.81E+01
RibCage,1.35E+02,9.66E+01,1.04E+02,7.93E+01,1.29E+02,9.26E+01,9.92E+01,7.57E+01
RightAdrenal,1.07E+02,7.71E+01,7.24E+01,5.69E+01,1.04E+02,7.57E+01,7.60E+01,5.99E+01
RightArmBone,1.39E+02,9.96E+01,1.03E+02,7.86E+01,1.33E+02,9.55E+01,9.92E+01,7.60E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.87E+02,1.33E+02,1.68E+02,1.26E+02
RightClavicle,1.08E+02,7.79E+01,7.97E+01,6.24E+01,1.22E+02,8.74E+01,8.82E+01,6.87E+01
RightKidney,9.51E+01,6.91E+01,6.94E+01,5.47E+01,9.07E+01,6.58E+01,6.58E+01,5.14E+01
RightLeg,1.19E+02,8.52E+01,1.03E+02,7.82E+01,1.23E+02,8.78E+01,1.06E+02,8.04E+01
RightLegBone,8.34E+01,6.06E+01,6.87E+01,5.40E+01,8.82E+01,6.39E+01,7.27E+01,5.69E+01
RightLung,9.73E+01,7.05E+01,7.64E+01,5.99E+01,9.77E+01,7.05E+01,7.86E+01,6.17E+01
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,6.39E+01,4.67E+01,5.00E+01,3.97E+01
RightScapula,1.30E+02,9.33E+01,9.73E+01,7.42E+01,1.32E+02,9.40E+01,9.70E+01,7.38E+01
RightTeste,9.92E+01,7.16E+01,6.83E+01,5.33E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.32E+02,9.48E+01,1.10E+02,8.41E+01,1.29E+02,9.22E+01,1.07E+02,8.16E+01
SmallIntestine,6.72E+01,4.92E+01,5.58E+01,4.44E+01,7.16E+01,5.25E+01,5.91E+01,4.70E+01
Spleen,8.41E+01,6.13E+01,6.72E+01,5.29E+01,7.93E+01,5.77E+01,6.54E+01,5.18E+01
Stomach,8.04E+01,5.88E+01,6.32E+01,5.00E+01,8.16E+01,5.95E+01,6.36E+01,5.03E+01
Thymus,7.82E+01,5.69E+01,6.21E+01,4.89E+01,7.71E+01,5.58E+01,6.13E+01,4.85E+01
Thyroid,8.71E+01,6.36E+01,7.09E+01,5.62E+01,8.04E+01,5.84E+01,6.06E+01,4.78E+01
Trunk,8.16E+01,5.88E+01,7.09E+01,5.44E+01,8.16E+01,5.88E+01,7.05E+01,5.40E+01
UpperLargeIntestine,6.91E+01,5.07E+01,5.77E+01,4.59E+01,7.38E+01,5.40E+01,6.17E+01,4.92E+01
UpperSpine,9.88E+01,7.16E+01,7.60E+01,5.99E+01,8.74E+01,6.36E+01,6.94E+01,5.44E+01
UrinaryBladder,8.08E+01,5.91E+01,6.28E+01,4.96E+01,8.74E+01,6.36E+01,6.72E+01,5.33E+01
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,6.91E+01,5.07E+01,5.58E+01,4.48E+01
Overall Dose (GyYear),9.35E-02,6.72E-02,7.99E-02,6.12E-02,9.38E-02,6.75E-02,8.01E-02,6.14E-02

==> surface_q.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,1.53E+02,1.12E+02,1.01E+02,7.84E+01,1.44E+02,1.05E+02,9.39E+01,7.31E+01
Head,8.53E+01,6.20E+01,7.22E+01,5.43E+01,8.00E+01,5.80E+01,6.94E+01,5.22E+01
Heart,1.16E+02,8.73E+01,7.22E+01,5.76E+01,1.02E+02,7.63E+01,6.45E+01,5.14E+01
LeftAdrenal,1.52E+02,1.14E+02,7.88E+01,6.24E+01,1.54E+02,1.14E+02,9.10E+01,7.18E+01
LeftArmBone,1.67E+02,1.22E+02,1.09E+02,8.33E+01,1.67E+02,1.22E+02,1.07E+02,8.20E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.13E+02,1.53E+02,1.76E+02,1.32E+02
LeftClavicle,1.53E+02,1.12E+02,9.71E+01,7.55E+01,1.57E+02,1.14E+02,9.55E+01,7.47E+01
LeftKidney,1.33E+02,9.84E+01,7.51E+01,5.96E+01,1.29E+02,9.47E+01,7.67E+01,6.08E+01
LeftLeg,1.48E+02,1.07E+02,1.13E+02,8.57E+01,1.48E+02,1.08E+02,1.12E+02,8.53E+01
LeftLegBone,1.17E+02,8.65E+01,7.67E+01,6.04E+01,1.15E+02,8.53E+01,7.47E+01,5.92E+01
LeftLung,1.31E+02,9.67E+01,8.33E+01,6.57E+01,1.27E+02,9.35E+01,8.29E+01,6.53E+01
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.32E+02,1.00E+02,9.71E+01,7.84E+01
LeftScapula,1.58E+02,1.14E+02,1.01E+02,7.76E+01,1.75E+02,1.27E+02,1.14E+02,8.73E+01
LeftTeste,1.61E+02,1.17E+02,1.02E+02,7.92E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,9.63E+01,7.27E+01,6.00E+01,4.78E+01,1.17E+02,8.82E+01,7.06E+01,5.63E+01
MaleGenitalia,1.46E+02,1.06E+02,1.26E+02,9.43E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.08E+02,8.08E+01,6.33E+01,5.06E+01,1.07E+02,8.00E+01,6.37E+01,5.06E+01
Pancreas,9.06E+01,6.86E+01,5.39E+01,4.33E+01,1.05E+02,7.96E+01,5.84E+01,4.69E+01
Pelvis,1.10E+02,8.24E+01,6.53E+01,5.22E+01,1.11E+02,8.29E+01,6.41E+01,5.10E+01
RibCage,1.68E+02,1.22E+02,1.13E+02,8.65E+01,1.61E+02,1.17E+02,1.07E+02,8.20E+01
RightAdrenal,1.40E+02,1.03E+02,7.76E+01,6.12E+01,1.44E+02,1.07E+02,7.96E+01,6.33E+01
RightArmBone,1.73E+02,1.25E+02,1.11E+02,8.57E+01,1.66E+02,1.20E+02,1.09E+02,8.37E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.24E+02,1.61E+02,1.87E+02,1.40E+02
RightClavicle,1.36E+02,1.00E+02,7.96E+01,6.24E+01,1.50E+02,1.10E+02,8.53E+01,6.69E+01
RightKidney,1.24E+02,9.22E+01,7.43E+01,5.88E+01,1.24E+02,9.22E+01,7.18E+01,5.67E+01
RightLeg,1.47E+02,1.07E+02,1.12E+02,8.53E+01,1.51E+02,1.10E+02,1.15E+02,8.78E+01
RightLegBone,1.13E+02,8.45E+01,7.27E+01,5.76E+01,1.19E+02,8.86E+01,7.67E+01,6.08E+01
RightLung,1.29E+02,9.55E+01,8.08E+01,6.37E+01,1.27E+02,9.35E+01,8.33E+01,6.57E+01
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,8.73E+01,6.57E+01,5.39E+01,4.29E+01
RightScapula,1.59E+02,1.15E+02,1.04E+02,8.04E+01,1.62E+02,1.17E+02,1.05E+02,8.00E+01
RightTeste,1.39E+02,1.02E+02,7.31E+01,5.71E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.66E+02,1.21E+02,1.19E+02,9.14E+01,1.60E+02,1.16E+02,1.16E+02,8.90E+01
SmallIntestine,9.88E+01,7.47E+01,5.80E+01,4.65E+01,1.01E+02,7.63E+01,6.04E+01,4.86E+01
Spleen,1.16E+02,8.65E+01,7.02E+01,5.59E+01,1.09E+02,8.16E+01,7.10E+01,5.63E+01
Stomach,1.11E+02,8.29E+01,6.53E+01,5.18E+01,1.09E+02,8.16E+01,6.45E+01,5.14E+01
Thymus,1.05E+02,7.80E+01,6.90E+01,5.47E+01,1.04E+02,7.80E+01,6.08E+01,4.82E+01
Thyroid,1.20E+02,8.94E+01,6.78E+01,5.35E+01,1.12E+02,8.37E+01,5.71E+01,4.53E+01
Trunk,1.06E+02,7.80E+01,7.59E+01,5.84E+01,1.05E+02,7.76E+01,7.55E+01,5.84E+01
UpperLargeIntestine,1.00E+02,7.55E+01,5.92E+01,4.73E+01,1.07E+02,8.04E+01,6.41E+01,5.14E+01
UpperSpine,1.30E+02,9.67E+01,7.88E+01,6.20E+01,1.20E+02,8.86E+01,7.43E+01,5.88E+01
UrinaryBladder,1.14E+02,8.57E+01,6.41E+01,5.10E+01,1.19E+02,8.90E+01,6.86E+01,5.47E+01
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+02,7.59E+01,6.00E+01,4.82E+01
Overall Dose (Gy/Year),1.20E-01,8.76E-02,8.60E-02,6.61E-02,1.20E-01,8.78E-02,8.64E-02,6.64E-02

==> surface_q_5gal.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,1.38E+02,1.01E+02,9.09E+01,7.06E+01,1.30E+02,9.45E+01,8.45E+01,6.58E+01
Head,7.68E+01,5.58E+01,6.50E+01,4.89E+01,7.20E+01,5.22E+01,6.25E+01,4.70E+01
Heart,1.04E+02,7.86E+01,6.50E+01,5.18E+01,9.18E+01,6.87E+01,5.81E+01,4.63E+01
LeftAdrenal,1.37E+02,1.03E+02,7.09E+01,5.62E+01,1.39E+02,1.03E+02,8.19E+01,6.46E+01
LeftArmBone,1.50E+02,1.10E+02,9.81E+01,7.50E+01,1.50E+02,1.10E+02,9.63E+01,7.38E+01
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.92E+02,1.38E+02,1.58E+02,1.19E+02
LeftClavicle,1.38E+02,1.01E+02,8.74E+01,6.80E+01,1.41E+02,1.03E+02,8.60E+01,6.72E+01
LeftKidney,1.20E+02,8.86E+01,6.76E+01,5.36E+01,1.16E+02,8.52E+01,6.90E+01,5.47E+01
LeftLeg,1.33E+02,9.63E+01,1.02E+02,7.71E+01,1.33E+02,9.72E+01,1.01E+02,7.68E+01
LeftLegBone,1.05E+02,7.79E+01,6.90E+01,5.44E+01,1.04E+02,7.68E+01,6.72E+01,5.33E+01
LeftLung,1.18E+02,8.70E+01,7.50E+01,5.91E+01,1.14E+02,8.42E+01,7.46E+01,5.88E+01
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.19E+02,9.00E+01,8.74E+01,7.06E+01
LeftScapula,1.42E+02,1.03E+02,9.09E+01,6.98E+01,1.58E+02,1.14E+02,1.03E+02,7.86E+01
LeftTeste,1.45E+02,1.05E+02,9.18E+01,7.13E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,8.67E+01,6.54E+01,5.40E+01,4.30E+01,1.05E+02,7.94E+01,6.35E+01,5.07E+01
MaleGenitalia,1.31E+02,9.54E+01,1.13E+02,8.49E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,9.72E+01,7.27E+01,5.70E+01,4.55E+01,9.63E+01,7.20E+01,5.73E+01,4.55E+01
Pancreas,8.15E+01,6.17E+01,4.85E+01,3.90E+01,9.45E+01,7.16E+01,5.26E+01,4.22E+01
Pelvis,9.90E+01,7.42E+01,5.88E+01,4.70E+01,9.99E+01,7.46E+01,5.77E+01,4.59E+01
RibCage,1.51E+02,1.10E+02,1.02E+02,7.79E+01,1.45E+02,1.05E+02,9.63E+01,7.38E+01
RightAdrenal,1.26E+02,9.27E+01,6.98E+01,5.51E+01,1.30E+02,9.63E+01,7.16E+01,5.70E+01
RightArmBone,1.56E+02,1.13E+02,9.99E+01,7.71E+01,1.49E+02,1.08E+02,9.81E+01,7.53E+01
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.02E+02,1.45E+02,1.68E+02,1.26E+02
RightClavicle,1.22E+02,9.00E+01,7.16E+01,5.62E+01,1.35E+02,9.90E+01,7.68E+01,6.02E+01
RightKidney,1.12E+02,8.30E+01,6.69E+01,5.29E+01,1.12E+02,8.30E+01,6.46E+01,5.10E+01
RightLeg,1.32E+02,9.63E+01,1.01E+02,7.68E+01,1.36E+02,9.90E+01,1.04E+02,7.90E+01
RightLegBone,1.02E+02,7.61E+01,6.54E+01,5.18E+01,1.07E+02,7.97E+01,6.90E+01,5.47E+01
RightLung,1.16E+02,8.60E+01,7.27E+01,5.73E+01,1.14E+02,8.42E+01,7.50E+01,5.91E+01
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,7.86E+01,5.91E+01,4.85E+01,3.86E+01
RightScapula,1.43E+02,1.04E+02,9.36E+01,7.24E+01,1.46E+02,1.05E+02,9.45E+01,7.20E+01
RightTeste,1.25E+02,9.18E+01,6.58E+01,5.14E+01,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.49E+02,1.09E+02,1.07E+02,8.23E+01,1.44E+02,1.04E+02,1.04E+02,8.01E+01
SmallIntestine,8.89E+01,6.72E+01,5.22E+01,4.19E+01,9.09E+01,6.87E+01,5.44E+01,4.37E+01
Spleen,1.04E+02,7.79E+01,6.32E+01,5.03E+01,9.81E+01,7.34E+01,6.39E+01,5.07E+01
Stomach,9.99E+01,7.46E+01,5.88E+01,4.66E+01,9.81E+01,7.34E+01,5.81E+01,4.63E+01
Thymus,9.45E+01,7.02E+01,6.21E+01,4.92E+01,9.36E+01,7.02E+01,5.47E+01,4.34E+01
Thyroid,1.08E+02,8.05E+01,6.10E+01,4.82E+01,1.01E+02,7.53E+01,5.14E+01,4.08E+01
Trunk,9.54E+01,7.02E+01,6.83E+01,5.26E+01,9.45E+01,6.98E+01,6.80E+01,5.26E+01
UpperLargeIntestine,9.00E+01,6.80E+01,5.33E+01,4.26E+01,9.63E+01,7.24E+01,5.77E+01,4.63E+01
UpperSpine,1.17E+02,8.70E+01,7.09E+01,5.58E+01,1.08E+02,7.97E+01,6.69E+01,5.29E+01
UrinaryBladder,1.03E+02,7.71E+01,5.77E+01,4.59E+01,1.07E+02,8.01E+01,6.17E+01,4.92E+01
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.00E+01,6.83E+01,5.40E+01,4.34E+01
Overall Dose (Gy/Year),1.08E-01,7.88E-02,7.74E-02,5.95E-02,1.08E-01,7.90E-02,7.78E-02,5.98E-02

==> table_temp.csv <==
Event 0, Event 1,Event 2,Event 3,Event 4, Event 5,
6.4806e-05,2.2041e-05,2.5823e-07,1.2874e-06,6.5740e-05,3.2494e-05,
1.0584e-04,7.3829e-05,3.6394e-07,2.3632e-06,2.6089e-04,1.4984e-04,
2.8022e-05,5.7154e-06,1.1901e-07,4.2703e-07,1.9032e-05,9.1328e-06,
3.8348e-05,9.8387e-06,1.5868e-07,6.6330e-07,3.0808e-05,1.4926e-05,
1.1372e-04,5.6890e-05,4.2477e-07,2.5690e-06,1.7085e-04,8.8994e-05,
0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
6.7525e-05,2.5996e-05,2.6450e-07,1.4043e-06,7.6584e-05,3.8322e-05,
4.0458e-05,1.1712e-05,1.6510e-07,7.4067e-07,3.5741e-05,1.7453e-05,
1.3926e-04,8.6050e-05,4.9575e-07,3.1218e-06,2.8817e-04,1.6071e-04,
3.6348e-05,9.5231e-06,1.5007e-07,6.3226e-07,2.9829e-05,1.4511e-05,
4.2738e-05,1.1909e-05,1.7499e-07,7.7295e-07,3.6626e-05,1.7823e-05,
0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
1.1585e-04,5.9280e-05,4.3074e-07,2.6657e-06,1.7553e-04,9.1022e-05,
8.8481e-05,3.9673e-05,3.3758e-07,1.9584e-06,1.1621e-04,5.9104e-05,
2.1513e-05,4.1602e-06,9.1985e-08,3.1646e-07,1.4062e-05,6.7414e-06,
1.9419e-04,1.3613e-04,6.6716e-07,4.4384e-06,4.6809e-04,2.6593e-04,
2.6848e-05,6.3014e-06,1.1254e-07,4.3683e-07,2.0194e-05,9.7693e-06,
1.7499e-05,2.9974e-06,7.5661e-08,2.4066e-07,1.0550e-05,5.0391e-06,
3.0923e-05,8.3541e-06,1.2758e-07,5.3791e-07,2.6007e-05,1.2707e-05,
1.2761e-04,6.7094e-05,4.7192e-07,2.9327e-06,2.0119e-04,1.0525e-04,
4.1189e-05,1.1606e-05,1.6863e-07,7.4751e-07,3.5504e-05,1.7282e-05,
1.1436e-04,5.6529e-05,4.2829e-07,2.5726e-06,1.6961e-04,8.8209e-05,
0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
5.1664e-05,1.7140e-05,2.0691e-07,1.0075e-06,5.1324e-05,2.5349e-05,
3.8528e-05,1.0982e-05,1.5758e-07,6.9915e-07,3.3617e-05,1.6405e-05,
1.3894e-04,8.5927e-05,4.9450e-07,3.1145e-06,2.8788e-04,1.6059e-04,
3.5290e-05,9.4219e-06,1.4534e-07,6.2132e-07,2.9338e-05,1.4271e-05,
4.1222e-05,1.1311e-05,1.6911e-07,7.3996e-07,3.4891e-05,1.6961e-05,
0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,
1.1423e-04,5.7272e-05,4.2641e-07,2.6174e-06,1.6915e-04,8.7424e-05,
6.0109e-05,2.5747e-05,2.3155e-07,1.2943e-06,7.5868e-05,3.8511e-05,
1.2671e-04,6.8072e-05,4.6680e-07,2.8701e-06,2.0898e-04,1.1076e-04,
2.0488e-05,3.7633e-06,8.8059e-08,2.9232e-07,1.2933e-05,6.1925e-06,
3.0428e-05,7.1197e-06,1.2737e-07,4.9971e-07,2.2800e-05,1.1002e-05,
2.8380e-05,6.7916e-06,1.1864e-07,4.6806e-07,2.1645e-05,1.0474e-05,
3.0685e-05,7.8103e-06,1.2712e-07,5.2841e-07,2.4485e-05,1.1855e-05,
3.2668e-05,7.8196e-06,1.3628e-07,5.4579e-07,2.4875e-05,1.2002e-05,
8.1819e-05,4.9589e-05,2.9326e-07,1.7806e-06,1.6892e-04,9.4767e-05,
2.1374e-05,4.0961e-06,9.1476e-08,3.1269e-07,1.3887e-05,6.6562e-06,
4.0661e-05,1.1139e-05,1.6689e-07,7.2886e-07,3.4351e-05,1.6695e-05,
2.7082e-05,6.4533e-06,1.1342e-07,4.4217e-07,2.0608e-05,9.9861e-06,
0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,0.0000e+00,

==> total.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,1.74E+03,1.27E+03,1.56E+03,1.15E+03,1.61E+03,1.19E+03,1.45E+03,1.07E+03
Head,1.03E+03,7.54E+02,9.29E+02,6.79E+02,9.87E+02,7.15E+02,8.88E+02,6.43E+02
Heart,1.20E+03,8.97E+02,1.08E+03,8.08E+02,1.04E+03,7.81E+02,9.37E+02,7.03E+02
LeftAdrenal,1.35E+03,1.00E+03,1.22E+03,9.02E+02,1.62E+03,1.20E+03,1.46E+03,1.08E+03
LeftArmBone,1.89E+03,1.37E+03,1.71E+03,1.24E+03,1.86E+03,1.35E+03,1.68E+03,1.22E+03
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.59E+03,1.87E+03,2.33E+03,1.68E+03
LeftClavicle,1.68E+03,1.23E+03,1.51E+03,1.11E+03,1.62E+03,1.20E+03,1.46E+03,1.08E+03
LeftKidney,1.38E+03,1.03E+03,1.25E+03,9.23E+02,1.36E+03,1.01E+03,1.23E+03,9.06E+02
LeftLeg,1.75E+03,1.27E+03,1.58E+03,1.15E+03,1.74E+03,1.27E+03,1.57E+03,1.14E+03
LeftLegBone,1.27E+03,9.42E+02,1.14E+03,8.47E+02,1.24E+03,9.22E+02,1.11E+03,8.30E+02
LeftLung,1.42E+03,1.05E+03,1.28E+03,9.44E+02,1.40E+03,1.04E+03,1.26E+03,9.34E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.56E+03,1.18E+03,1.40E+03,1.06E+03
LeftScapula,1.77E+03,1.29E+03,1.59E+03,1.16E+03,2.00E+03,1.45E+03,1.80E+03,1.31E+03
LeftTeste,1.80E+03,1.31E+03,1.62E+03,1.18E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,9.97E+02,7.48E+02,8.97E+02,6.73E+02,1.21E+03,9.02E+02,1.09E+03,8.12E+02
MaleGenitalia,1.75E+03,1.28E+03,1.58E+03,1.15E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.11E+03,8.26E+02,9.96E+02,7.43E+02,1.09E+03,8.16E+02,9.84E+02,7.34E+02
Pancreas,8.48E+02,6.39E+02,7.63E+02,5.75E+02,1.00E+03,7.54E+02,9.00E+02,6.78E+02
Pelvis,1.14E+03,8.50E+02,1.02E+03,7.65E+02,1.12E+03,8.31E+02,1.00E+03,7.48E+02
RibCage,1.91E+03,1.39E+03,1.72E+03,1.25E+03,1.83E+03,1.33E+03,1.65E+03,1.20E+03
RightAdrenal,1.47E+03,1.08E+03,1.32E+03,9.73E+02,1.45E+03,1.08E+03,1.31E+03,9.73E+02
RightArmBone,1.95E+03,1.42E+03,1.76E+03,1.28E+03,1.87E+03,1.37E+03,1.68E+03,1.23E+03
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.77E+03,2.00E+03,2.49E+03,1.80E+03
RightClavicle,1.51E+03,1.12E+03,1.36E+03,1.00E+03,1.70E+03,1.25E+03,1.53E+03,1.12E+03
RightKidney,1.33E+03,9.87E+02,1.20E+03,8.88E+02,1.27E+03,9.36E+02,1.14E+03,8.43E+02
RightLeg,1.74E+03,1.27E+03,1.57E+03,1.14E+03,1.80E+03,1.31E+03,1.62E+03,1.18E+03
RightLegBone,1.20E+03,8.94E+02,1.08E+03,8.05E+02,1.27E+03,9.43E+02,1.15E+03,8.49E+02
RightLung,1.39E+03,1.03E+03,1.25E+03,9.24E+02,1.40E+03,1.04E+03,1.26E+03,9.32E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.10E+02,6.80E+02,8.19E+02,6.12E+02
RightScapula,1.83E+03,1.33E+03,1.65E+03,1.20E+03,1.85E+03,1.34E+03,1.66E+03,1.21E+03
RightTeste,1.37E+03,1.01E+03,1.23E+03,9.05E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.91E+03,1.40E+03,1.72E+03,1.26E+03,1.87E+03,1.36E+03,1.68E+03,1.22E+03
SmallIntestine,9.72E+02,7.29E+02,8.75E+02,6.56E+02,1.03E+03,7.76E+02,9.31E+02,6.98E+02
Spleen,1.20E+03,8.96E+02,1.08E+03,8.07E+02,1.14E+03,8.53E+02,1.03E+03,7.68E+02
Stomach,1.15E+03,8.56E+02,1.03E+03,7.71E+02,1.16E+03,8.65E+02,1.04E+03,7.79E+02
Thymus,1.12E+03,8.31E+02,1.01E+03,7.48E+02,1.10E+03,8.18E+02,9.92E+02,7.36E+02
Thyroid,1.25E+03,9.36E+02,1.13E+03,8.43E+02,1.13E+03,8.41E+02,1.02E+03,7.57E+02
Trunk,1.20E+03,8.77E+02,1.08E+03,7.90E+02,1.19E+03,8.76E+02,1.07E+03,7.88E+02
UpperLargeIntestine,1.00E+03,7.52E+02,9.01E+02,6.77E+02,1.07E+03,8.02E+02,9.63E+02,7.22E+02
UpperSpine,1.40E+03,1.04E+03,1.26E+03,9.34E+02,1.25E+03,9.28E+02,1.12E+03,8.35E+02
UrinaryBladder,1.15E+03,8.57E+02,1.03E+03,7.72E+02,1.24E+03,9.22E+02,1.11E+03,8.30E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.92E+02,7.46E+02,8.93E+02,6.72E+02

==> total2.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Brain,1.74E+03,1.27E+03,1.56E+03,1.15E+03,1.61E+03,1.19E+03,1.45E+03,1.07E+03
Eyes,1.91E+03,1.40E+03,1.72E+03,1.27E+03,1.77E+03,1.31E+03,1.60E+03,1.18E+03
Head,1.03E+03,7.54E+02,9.29E+02,6.79E+02,9.87E+02,7.15E+02,8.88E+02,6.43E+02
Heart,1.20E+03,8.97E+02,1.08E+03,8.08E+02,1.04E+03,7.81E+02,9.37E+02,7.03E+02
LeftAdrenal,1.35E+03,1.00E+03,1.22E+03,9.02E+02,1.62E+03,1.20E+03,1.46E+03,1.08E+03
LeftArmBone,1.89E+03,1.37E+03,1.71E+03,1.24E+03,1.86E+03,1.35E+03,1.68E+03,1.22E+03
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.59E+03,1.87E+03,2.33E+03,1.68E+03
LeftClavicle,1.68E+03,1.23E+03,1.51E+03,1.11E+03,1.62E+03,1.20E+03,1.46E+03,1.08E+03
LeftKidney,1.38E+03,1.03E+03,1.25E+03,9.23E+02,1.36E+03,1.01E+03,1.23E+03,9.06E+02
LeftLeg,1.75E+03,1.27E+03,1.58E+03,1.15E+03,1.74E+03,1.27E+03,1.57E+03,1.14E+03
LeftLegBone,1.27E+03,9.42E+02,1.14E+03,8.47E+02,1.24E+03,9.22E+02,1.11E+03,8.30E+02
LeftLung,1.42E+03,1.05E+03,1.28E+03,9.44E+02,1.40E+03,1.04E+03,1.26E+03,9.34E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.56E+03,1.18E+03,1.40E+03,1.06E+03
LeftScapula,1.77E+03,1.29E+03,1.59E+03,1.16E+03,2.00E+03,1.45E+03,1.80E+03,1.31E+03
LeftTeste,1.80E+03,1.31E+03,1.62E+03,1.18E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,9.97E+02,7.48E+02,8.97E+02,6.73E+02,1.21E+03,9.02E+02,1.09E+03,8.12E+02
MaleChest,2.08E+03,1.50E+03,1.87E+03,1.35E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MaleGenitalia,1.75E+03,1.28E+03,1.58E+03,1.15E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.11E+03,8.26E+02,9.96E+02,7.43E+02,1.09E+03,8.16E+02,9.84E+02,7.34E+02
Pancreas,8.48E+02,6.39E+02,7.63E+02,5.75E+02,1.00E+03,7.54E+02,9.00E+02,6.78E+02
Pelvis,1.14E+03,8.50E+02,1.02E+03,7.65E+02,1.12E+03,8.31E+02,1.00E+03,7.48E+02
RibCage,1.91E+03,1.39E+03,1.72E+03,1.25E+03,1.83E+03,1.33E+03,1.65E+03,1.20E+03
RightAdrenal,1.47E+03,1.08E+03,1.32E+03,9.73E+02,1.45E+03,1.08E+03,1.31E+03,9.73E+02
RightArmBone,1.95E+03,1.42E+03,1.76E+03,1.28E+03,1.87E+03,1.37E+03,1.68E+03,1.23E+03
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.77E+03,2.00E+03,2.49E+03,1.80E+03
RightClavicle,1.51E+03,1.12E+03,1.36E+03,1.00E+03,1.70E+03,1.25E+03,1.53E+03,1.12E+03
RightKidney,1.33E+03,9.87E+02,1.20E+03,8.88E+02,1.27E+03,9.36E+02,1.14E+03,8.43E+02
RightLeg,1.74E+03,1.27E+03,1.57E+03,1.14E+03,1.80E+03,1.31E+03,1.62E+03,1.18E+03
RightLegBone,1.20E+03,8.94E+02,1.08E+03,8.05E+02,1.27E+03,9.43E+02,1.15E+03,8.49E+02
RightLung,1.39E+03,1.03E+03,1.25E+03,9.24E+02,1.40E+03,1.04E+03,1.26E+03,9.32E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.10E+02,6.80E+02,8.19E+02,6.12E+02
RightScapula,1.83E+03,1.33E+03,1.65E+03,1.20E+03,1.85E+03,1.34E+03,1.66E+03,1.21E+03
RightTeste,1.37E+03,1.01E+03,1.23E+03,9.05E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skin,2.15E+03,1.56E+03,1.94E+03,1.41E+03,2.06E+03,1.51E+03,1.85E+03,1.35E+03
Skull,1.91E+03,1.40E+03,1.72E+03,1.26E+03,1.87E+03,1.36E+03,1.68E+03,1.22E+03
SmallIntestine,9.72E+02,7.29E+02,8.75E+02,6.56E+02,1.03E+03,7.76E+02,9.31E+02,6.98E+02
Spleen,1.20E+03,8.96E+02,1.08E+03,8.07E+02,1.14E+03,8.53E+02,1.03E+03,7.68E+02
Stomach,1.15E+03,8.56E+02,1.03E+03,7.71E+02,1.16E+03,8.65E+02,1.04E+03,7.79E+02
Thymus,1.12E+03,8.31E+02,1.01E+03,7.48E+02,1.10E+03,8.18E+02,9.92E+02,7.36E+02
Thyroid,1.25E+03,9.36E+02,1.13E+03,8.43E+02,1.13E+03,8.41E+02,1.02E+03,7.57E+02
Trunk,1.20E+03,8.77E+02,1.08E+03,7.90E+02,1.19E+03,8.76E+02,1.07E+03,7.88E+02
UpperLargeIntestine,1.00E+03,7.52E+02,9.01E+02,6.77E+02,1.07E+03,8.02E+02,9.63E+02,7.22E+02
UpperSpine,1.40E+03,1.04E+03,1.26E+03,9.34E+02,1.25E+03,9.28E+02,1.12E+03,8.35E+02
UrinaryBladder,1.15E+03,8.57E+02,1.03E+03,7.72E+02,1.24E+03,9.22E+02,1.11E+03,8.30E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.92E+02,7.46E+02,8.93E+02,6.72E+02

==> total_new.csv <==
organ,m_h_min,m_h_max,m_he_min,m_he_max,f_h_min,f_h_max,f_he_min,f_he_max
Organ,Solar min., Solar max., Solar min., Solar max.,Solar min., Solar max.,Solar min., Solar max.
Brain,1.74E+03,1.27E+03,1.56E+03,1.15E+03,1.61E+03,1.19E+03,1.45E+03,1.07E+03
Head,1.03E+03,7.54E+02,9.29E+02,6.79E+02,9.87E+02,7.15E+02,8.88E+02,6.43E+02
Heart,1.20E+03,8.97E+02,1.08E+03,8.08E+02,1.04E+03,7.81E+02,9.37E+02,7.03E+02
LeftAdrenal,1.35E+03,1.00E+03,1.22E+03,9.02E+02,1.62E+03,1.20E+03,1.46E+03,1.08E+03
LeftArmBone,1.89E+03,1.37E+03,1.71E+03,1.24E+03,1.86E+03,1.35E+03,1.68E+03,1.22E+03
LeftBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.59E+03,1.87E+03,2.33E+03,1.68E+03
LeftClavicle,1.68E+03,1.23E+03,1.51E+03,1.11E+03,1.62E+03,1.20E+03,1.46E+03,1.08E+03
LeftKidney,1.38E+03,1.03E+03,1.25E+03,9.23E+02,1.36E+03,1.01E+03,1.23E+03,9.06E+02
LeftLeg,1.75E+03,1.27E+03,1.58E+03,1.15E+03,1.74E+03,1.27E+03,1.57E+03,1.14E+03
LeftLegBone,1.27E+03,9.42E+02,1.14E+03,8.47E+02,1.24E+03,9.22E+02,1.11E+03,8.30E+02
LeftLung,1.42E+03,1.05E+03,1.28E+03,9.44E+02,1.40E+03,1.04E+03,1.26E+03,9.34E+02
LeftOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,1.56E+03,1.18E+03,1.40E+03,1.06E+03
LeftScapula,1.77E+03,1.29E+03,1.59E+03,1.16E+03,2.00E+03,1.45E+03,1.80E+03,1.31E+03
LeftTeste,1.80E+03,1.31E+03,1.62E+03,1.18E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
LowerLargeIntestine,9.97E+02,7.48E+02,8.97E+02,6.73E+02,1.21E+03,9.02E+02,1.09E+03,8.12E+02
MaleGenitalia,1.75E+03,1.28E+03,1.58E+03,1.15E+03,0.00E+00,0.00E+00,0.00E+00,0.00E+00
MiddleLowerSpine,1.11E+03,8.26E+02,9.96E+02,7.43E+02,1.09E+03,8.16E+02,9.84E+02,7.34E+02
Pancreas,8.48E+02,6.39E+02,7.63E+02,5.75E+02,1.00E+03,7.54E+02,9.00E+02,6.78E+02
Pelvis,1.14E+03,8.50E+02,1.02E+03,7.65E+02,1.12E+03,8.31E+02,1.00E+03,7.48E+02
RibCage,1.91E+03,1.39E+03,1.72E+03,1.25E+03,1.83E+03,1.33E+03,1.65E+03,1.20E+03
RightAdrenal,1.47E+03,1.08E+03,1.32E+03,9.73E+02,1.45E+03,1.08E+03,1.31E+03,9.73E+02
RightArmBone,1.95E+03,1.42E+03,1.76E+03,1.28E+03,1.87E+03,1.37E+03,1.68E+03,1.23E+03
RightBreast,0.00E+00,0.00E+00,0.00E+00,0.00E+00,2.77E+03,2.00E+03,2.49E+03,1.80E+03
RightClavicle,1.51E+03,1.12E+03,1.36E+03,1.00E+03,1.70E+03,1.25E+03,1.53E+03,1.12E+03
RightKidney,1.33E+03,9.87E+02,1.20E+03,8.88E+02,1.27E+03,9.36E+02,1.14E+03,8.43E+02
RightLeg,1.74E+03,1.27E+03,1.57E+03,1.14E+03,1.80E+03,1.31E+03,1.62E+03,1.18E+03
RightLegBone,1.20E+03,8.94E+02,1.08E+03,8.05E+02,1.27E+03,9.43E+02,1.15E+03,8.49E+02
RightLung,1.39E+03,1.03E+03,1.25E+03,9.24E+02,1.40E+03,1.04E+03,1.26E+03,9.32E+02
RightOvary,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.10E+02,6.80E+02,8.19E+02,6.12E+02
RightScapula,1.83E+03,1.33E+03,1.65E+03,1.20E+03,1.85E+03,1.34E+03,1.66E+03,1.21E+03
RightTeste,1.37E+03,1.01E+03,1.23E+03,9.05E+02,0.00E+00,0.00E+00,0.00E+00,0.00E+00
Skull,1.91E+03,1.40E+03,1.72E+03,1.26E+03,1.87E+03,1.36E+03,1.68E+03,1.22E+03
SmallIntestine,9.72E+02,7.29E+02,8.75E+02,6.56E+02,1.03E+03,7.76E+02,9.31E+02,6.98E+02
Spleen,1.20E+03,8.96E+02,1.08E+03,8.07E+02,1.14E+03,8.53E+02,1.03E+03,7.68E+02
Stomach,1.15E+03,8.56E+02,1.03E+03,7.71E+02,1.16E+03,8.65E+02,1.04E+03,7.79E+02
Thymus,1.12E+03,8.31E+02,1.01E+03,7.48E+02,1.10E+03,8.18E+02,9.92E+02,7.36E+02
Thyroid,1.25E+03,9.36E+02,1.13E+03,8.43E+02,1.13E+03,8.41E+02,1.02E+03,7.57E+02
Trunk,1.20E+03,8.77E+02,1.08E+03,7.90E+02,1.19E+03,8.76E+02,1.07E+03,7.88E+02
UpperLargeIntestine,1.00E+03,7.52E+02,9.01E+02,6.77E+02,1.07E+03,8.02E+02,9.63E+02,7.22E+02
UpperSpine,1.40E+03,1.04E+03,1.26E+03,9.34E+02,1.25E+03,9.28E+02,1.12E+03,8.35E+02
UrinaryBladder,1.15E+03,8.57E+02,1.03E+03,7.72E+02,1.24E+03,9.22E+02,1.11E+03,8.30E+02
Uterus,0.00E+00,0.00E+00,0.00E+00,0.00E+00,9.92E+02,7.46E+02,8.93E+02,6.72E+02
